Evolution of CIV Absorbers I. The Cosmic Incidence

We present a large high-resolution study of the distribution and evolution of CIV absorbers, including the weakest population with equivalent widths $W_r<0.3$~{\AA}. By searching 369 high-resolution, high signal-to-noise spectra of quasars at $1.1\leq z_{em} \leq5.3$ from Keck/HIRES and VLT/UVES, we find $1268$ CIV absorbers with $W_r \geq 0.05$~{\AA} (our $\sim50\%$ completeness limit) at redshifts $1\leq z \leq4.75$. A Schechter function describes the observed equivalent width distribution with a transition from power-law to exponential decline at $W_r \gtrsim 0.5$~{\AA}. The power-law slope $\alpha$ rises by $\sim7\%$ and transition equivalent width $W_{\star}$ falls by $\sim\!20\%$ from $\langle z \rangle=1.7$ to $\langle z \rangle=3.6$. We find that the co-moving redshift path density, $dN/dX$, of $W_r \geq 0.05$~{\AA} absorbers rises by $\sim1.8$ times from $z\simeq 4.0$ to $z\simeq 1.3$, while the $W_r \geq 0.6$~{\AA} $dN/dX$ rises by a factor of $\sim8.5$. We quantify the observed evolution by a model in which $dN/dX$ decreases linearly with redshift. The model suggests that populations with larger $W_r$ thresholds evolve faster with redshift and appear later in the universe. The cosmological Technicolor Dawn simulations at $z=3-5$ over-produce the observed abundance of absorbers with $W_r<0.3$~{\AA}, while yielding better agreement at higher $W_r$. Our empirical linear model successfully describes {CIV evolution in the simulations and the observed evolution of $W_r \geq 0.6$~{\AA} CIV for the past $\sim12$ Gyr. Combining our measurements with the literature gives us a picture of CIV-absorbing structures becoming more numerous and/or larger in physical size over the last $\approx13$ Gyr of cosmic time ($z\sim6$ to $z\sim0$).

==> datafile1.txt <==
Title: Evolution of CIV Absorbers. I. The Cosmic Incidence 
Authors: Hasan F., Churchill C.W., Stemock B., Mathes N.L., Nielsen N.M., Finlator F., Doughty C., Croom M., Kacprzak G.G., Murphy M.T. 
Table: List of QSO spectra
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes  Format  Units  Label  Explanation
--------------------------------------------------------------------------------
   1- 14  A17     ---    QSO    Quasar name in J2000 format (1)
  18- 22  F5.3    ---    zem    Quasar emission redshift 
  26- 35  A15     ---    Fac    Quasar spectrum observation facility
  39- 42  I5      0.1nm  wmin   Minimum wavelength of CIV search space (2)
  46- 49  I5      0.1nm  wmax   Maximum wavelength of CIV search space (3)
--------------------------------------------------------------------------------
Note (1):   QSO name taken from V'eron-Cetty & V'eron(2001)
Note (2): Blueward limit of the portion of the spectrum that is searched for CIV absorbers, defined by Lya 1215 emission of the quasar
Note (3): Redward limit of the portion of the spectrum that is searched for CIV absorbers, set at 5000 km/s blueward of CIV 1548 emission of the quasar
--------------------------------------------------------------------------------
J000149-015940   2.817   HIRES+UVES   4640   5810
J000322-260316   4.111   HIRES+UVES   6213   7780
J000520+052410   1.900   UVES         3525   4414
J000815-095854   1.951   UVES         3587   4492
J000931+021707   2.350   HIRES        4072   5100
J001643-575056   1.447   UVES         2974   3725
J002110-242248   2.254   UVES         3955   4953
J002127-020333   2.596   HIRES        4371   5474
J002207-150539   4.530   UVES         6722   8418
J002830-281704   2.400   HIRES        4133   5176
J002952+020606   2.333   HIRES        4051   5074
J003023-181956   2.550   UVES         4315   5404
J003501-091817   2.419   HIRES        4156   5205
J004057-014632   1.178   UVES         2647   3315
J004131-493611   3.240   UVES         5154   6454
J004201-403039   2.478   UVES         4228   5294
J004216-333754   2.480   UVES         4230   5297
J004358-255115   2.501   HIRES        4256   5329
J004435-262259   2.980   UVES         4838   6059
J004448+372114   2.410   HIRES        4145   5191
J004519-264050   2.898   UVES         4738   5934
J004530-261709   3.440   HIRES        5397   6759
J004612-293109   1.675   UVES         3251   4072
J005102-252846   2.082   UVES         3746   4692
J005202+010129   2.271   HIRES        3976   4979
J005700+143737   2.643   HIRES        4428   5546
J005814+011530   2.494   HIRES        4247   5319
J005824+004113   1.920   UVES         3549   4445
J010054+021136   1.961   HIRES        3599   4507
J010104-285801   3.070   UVES         4947   6196
J010217-271949   1.593   UVES         3152   3947
J010311+131618   2.681   HIRES+UVES   4474   5603
J010516-184642   3.025   UVES         4893   6127
J010517-291511   2.218   UVES         3912   4899
J010604-254651   3.365   UVES         5306   6645
J010741-263328   2.460   HIRES        4206   5267
J010806+163550   2.652   HIRES        4439   5559
J010826-003724   1.372   UVES         2883   3611
J010925-210257   3.226   HIRES        5137   6433
J011150+140141   2.470   HIRES        4218   5282
J011504-302514   2.985   UVES         4844   6066
J011517-012704   1.365   UVES         2875   3600
J011852+032049   4.230   UVES         6357   7962
J012126+034706   4.130   UVES         6236   7809
J012403+004432   3.829   UVES         5870   7351
J012517-001828   2.278   UVES         3984   4990
J012642+255901   2.358   HIRES        4082   5112
J013233+011607   1.791   UVES         3392   4248
J013301-400628   3.023   UVES         4890   6124
J013724-422417   3.970   UVES         6041   7566
J013754-270736   3.210   UVES         5117   6409
J013825-000534   1.341   UVES         2845   3563
J013901-082444   3.016   UVES         4882   6113
J014049-083942   3.713   UVES         5729   7175
J014214+002324   3.371   UVES         5313   6654
J014717+125808   1.503   UVES         3042   3810
J014944+150106   2.060   HIRES        3719   4658
J015227-200107   2.060   HIRES        3719   4658
J015234+335033   2.430   HIRES        4169   5221
J015734+744243   2.338   UVES         4057   5081
J020457-170119   1.740   UVES         3330   4171
J020944+051713   4.174   UVES         6289   7876
J020950-000506   2.828   HIRES        4653   5827
J021043-001818   4.733   UVES         6969   8727
J021129+124110   2.953   HIRES        4805   6018
J021657+081727   2.996   HIRES        4857   6083
J021741-370059   2.910   UVES         4753   5952
J021857+081727   2.991   UVES         4851   6075
J022554+005451   2.975   HIRES        4832   6051
J022853-033737   2.066   HIRES        3727   4667
J022928-364357   2.115   UVES         3786   4742
J023359+004938   2.522   HIRES        4281   5361
J023507-040205   1.440   UVES         2966   3714
J023924-090138   2.471   HIRES        4219   5284
J024221+004912   2.068   UVES         3729   4670
J024312-055055   1.805   UVES         3409   4270
J024658-123630   2.201   UVES         3891   4873
J024756-055559   4.238   UVES         6367   7974
J024854+180250   4.422   HIRES        6591   8254
J025127+341442   2.230   HIRES        3926   4917
J025140-220026   3.197   UVES         5102   6389
J025515+014828   2.470   HIRES        4218   5282
J025518+004847   3.970   HIRES        6041   7566
J025644+001246   2.251   HIRES        3952   4949
J030046+022245   2.520   HIRES        4279   5358
J030049-072137   2.106   UVES         3775   4728
J030341-002321   3.176   HIRES        5076   6357
J030449-000813   3.290   HIRES        5215   6531
J030450-221157   1.400   HIRES        2917   3653
J030640-301031   2.096   UVES         3763   4713
J030643-301107   2.130   UVES         3805   4765
J031003-004645   2.114   HIRES        3785   4740
J031856-060037   1.969   UVES         3609   4519
J033108-252443   2.685   UVES         4479   5610
J033244-445557   2.679   UVES         4472   5600
J033413-161205   4.363   UVES         6519   8164
J033413-400825   1.445   UVES         2972   3722
J033626-201940   3.125   UVES         5014   6279
J033755-120404   3.442   UVES         5400   6762
J033829+002156   5.032   UVES         7332   9183
J033854-000521   3.050   UVES         4923   6165
J033900-013318   3.197   HIRES        5102   6389
J034957-210247   2.944   UVES         4794   6004
J035320-231417   1.911   UVES         3538   4431
J040114-395132   1.507   UVES         3047   3816
J040241-064124   2.432   HIRES        4172   5224
J040353-360501   1.417   UVES         2938   3679
J042408+020425   2.055   HIRES        3713   4650
J042644-520819   2.250   UVES         3950   4947
J043038-133546   3.200   HIRES        5105   6394
J043403-435547   2.649   UVES         4435   5555
J044534-354704   2.610   UVES         4388   5495
J044821+095051   2.108   UVES         3778   4731
J045142-132032   3.100   UVES         4984   6241
J045313-130555   2.200   UVES         3890   4871
J051410-332622   1.587   UVES         3144   3938
J051939-364611   1.394   UVES         2910   3644
J060008-504036   3.130   UVES         5020   6287
J060859-222009   1.926   UVES         3557   4454
J064204+675835   3.178   UVES         5079   6360
J064632+445116   3.408   UVES         5358   6710
J073149+285448   3.676   HIRES        5684   7118
J074749+443417   4.435   HIRES        6607   8274
J074927+415242   3.111   HIRES        4997   6258
J075054+425219   1.897   HIRES        3521   4410
J080117+521034   3.235   HIRES        5148   6447
J080518+614423   3.033   HIRES        4902   6139
J081435+502946   3.897   HIRES        5953   7455
J081740+135134   4.389   HIRES        6551   8204
J082003+155932   1.955   UVES         3592   4498
J082107+310751   2.626   HIRES        4408   5520
J082238+224318   1.621   UVES         3186   3990
J082540+354414   3.846   HIRES        5891   7377
J082619+314848   3.093   HIRES        4975   6231
J082849+085854   2.271   HIRES        3976   4979
J083102+335803   2.427   HIRES        4166   5217
J083141+524518   3.911   HIRES        5970   7476
J084106+031206   1.836   UVES         3447   4317
J084205+183541   1.270   UVES         2759   3455
J092129-261843   2.300   UVES         4011   5023
J092221+084312   1.969   UVES         3609   4519
J092708+582319   1.910   HIRES        3537   4430
J092759+154321   1.805   HIRES        3409   4270
J092914+282529   3.399   HIRES        5347   6697
J093337+284532   3.421   HIRES        5374   6730
J093509-333237   2.906   UVES         4748   5946
J093643+292713   2.924   HIRES        4770   5973
J093748+730158   2.528   HIRES        4288   5370
J094202+042244   3.275   HIRES        5196   6508
J094309+103400   1.238   UVES         2720   3407
J094835+432302   1.892   HIRES        3515   4402
J095309+523029   1.876   HIRES        3496   4378
J095352+080103   1.720   UVES         3306   4140
J095456+174331   1.476   UVES         3009   3769
J095744+330820   4.250   HIRES        6382   7992
J095822+014524   1.960   HIRES        3598   4506
J100523+115712   1.659   UVES         3232   4048
J100731-333305   1.837   UVES         3448   4319
J100841+362319   3.126   HIRES        5015   6281
J101336+561536   3.633   HIRES        5632   7053
J101549+002020   4.405   HIRES        6570   8228
J101723-204658   2.545   HIRES        4309   5396
J101939+524627   2.170   HIRES        3853   4825
J102009+104002   3.168   HIRES        5066   6345
J102156+300140   3.120   HIRES        5008   6272
J102325+514251   3.447   HIRES        5406   6770
J102410+060013   2.131   HIRES        3806   4766
J103514+544040   2.989   HIRES        4849   6072
J103623-034320   4.509   HIRES        6697   8386
J103909-231326   3.130   UVES         5020   6287
J104018+572448   3.409   HIRES        5359   6712
J104032-272749   2.320   UVES         4036   5054
J104033-272308   1.937   UVES         3570   4471
J104040-272437   2.545   UVES         4309   5396
J104213+062853   2.035   HIRES        3689   4620
J104252+011736   2.441   UVES         4183   5238
J104540-101812   1.261   UVES         2748   3442
J104642+053107   2.698   UVES         4495   5629
J104656+054150   1.229   UVES         2709   3393
J105123+354534   4.912   HIRES        7187   9000
J105648+120826   1.923   HIRES        3553   4449
J105744+062914   3.142   UVES         5035   6305
J105756+455553   4.137   HIRES        6244   7820
J105800-302455   2.523   UVES         4282   5363
J110045+112239   4.707   HIRES        6937   8688
J110610+640009   2.203   HIRES        3893   4876
J110621+104432   1.859   HIRES        3475   4352
J110729+004811   1.390   UVES         2905   3638
J110855+120953   3.672   UVES         5679   7112
J111038+483115   3.000   UVES         4862   6089
J111109+144238   3.092   UVES         4974   6229
J111119+133603   3.482   UVES         5448   6823
J111727-083857   4.495   UVES         6680   8365
J111909+211917   1.183   HIRES        2653   3323
J112010-134625   3.958   UVES         6027   7548
J112932+020422   1.193   UVES         2665   3338
J113010+041128   3.930   UVES         5993   7505
J113130+604420   2.921   HIRES        4766   5969
J113418+574204   3.522   HIRES        5497   6884
J114308+355222   3.147   HIRES        5041   6313
J114436+095904   3.150   UVES         5045   6317
J114608-244732   1.940   UVES         3574   4475
J115122+020426   2.401   UVES         4134   5177
J115153+150945   3.084   UVES         4964   6217
J115411+063426   2.762   UVES         4573   5727
J115906+133737   3.984   UVES         6058   7587
J120044-185944   2.448   UVES         4191   5249
J120207+323538   5.292   HIRES        7648   9578
J120342+102831   1.888   UVES         3510   4396
J120416+022111   2.529   HIRES        4290   5372
J121117+042222   2.526   HIRES        4286   5367
J121549-003432   2.691   UVES         4487   5619
J121732+330538   2.610   HIRES        4388   5495
J122040+092326   3.136   UVES         5028   6296
J122518+483116   3.090   HIRES        4972   6226
J122527+223512   2.048   UVES         3705   4640
J122602+132114   3.533   UVES         5510   6901
J122848-010414   2.655   UVES         4443   5564
J123055-113909   3.528   UVES         5504   6893
J123313-102518   1.931   UVES         3563   4462
J123643-020420   1.865   HIRES        3482   4361
J123714+064759   2.781   UVES         4596   5756
J123748+012606   3.145   HIRES        5038   6310
J124020+145535   3.085   UVES         4966   6218
J124610+303131   2.560   HIRES        4327   5419
J124714+312641   2.960   HIRES        4814   6028
J124913-055918   2.236   HIRES        3933   4926
J124957-015928   3.637   UVES         5637   7059
J125151-022333   1.192   UVES         2664   3337
J125316+114720   3.285   UVES         5209   6523
J125838-180002   1.956   UVES         3593   4500
J130411+295348   2.850   HIRES        4680   5861
J130426+120245   2.980   HIRES        4838   6059
J130542+092427   2.063   HIRES        3723   4663
J131011+460124   2.134   HIRES        3809   4771
J131040+542449   1.929   HIRES        3560   4459
J131215+423900   2.567   HIRES        4336   5430
J131341+144140   1.884   HIRES        3505   4390
J131855+531207   2.321   HIRES        4037   5055
J131952-022543   2.003   UVES         3650   4571
J132029-052335   3.700   UVES         5713   7155
J132113-263544   2.027   UVES         3679   4608
J132654-050058   1.882   UVES         3503   4387
J133007-205616   1.169   UVES         2636   3302
J133051-252219   3.949   UVES         6016   7534
J133141+410158   1.938   HIRES        3571   4472
J133532+082404   1.909   HIRES        3536   4428
J133941+054822   2.980   UVES         4838   6059
J134145-003631   2.215   UVES         3908   4894
J134258-135559   3.190   UVES         5093   6378
J134328+572147   3.034   HIRES        4904   6141
J134544+262506   2.031   HIRES        3684   4614
J134916-033715   3.990   HIRES        6066   7596
J135317+532825   2.920   HIRES        4765   5967
J135334-031022   2.975   UVES         4832   6051
J140039+112022   2.571   HIRES        4341   5436
J140445-013021   2.499   UVES         4253   5326
J140501+444800   2.218   HIRES        3912   4899
J141217+091624   2.856   UVES         4687   5870
J141520-095558   2.001   UVES         3648   4568
J141719+413237   2.024   HIRES        3676   4603
J141906+592312   2.321   HIRES        4037   5055
J141908+062834   1.437   UVES         2962   3710
J142326+325220   1.904   HIRES        3530   4421
J142330+115951   1.612   UVES         3175   3976
J142656+602550   3.170   HIRES        5069   6348
J143040+014939   2.113   UVES         3784   4739
J143316+313126   2.940   HIRES        4789   5998
J143500+535953   2.635   HIRES        4418   5533
J143907-010616   1.822   UVES         3430   4296
J143912+111740   2.583   UVES         4355   5454
J143912+295448   2.990   HIRES        4850   6074
J143916-015627   2.162   HIRES        3843   4813
J144231+013734   2.277   UVES         3983   4988
J145147-151220   4.763   UVES         7005   8773
J145408+511443   3.644   HIRES        5645   7069
J145435+094100   1.946   HIRES        3581   4484
J145641-061743   1.249   UVES         2734   3423
J145754+003639   2.760   UVES         4570   5724
J150932+111313   2.110   HIRES        3780   4734
J151053-054307   1.185   UVES         2656   3326
J151224+465233   3.360   HIRES        5300   6637
J152156+520238   2.208   HIRES        3899   4883
J154153+315329   2.558   HIRES        4325   5416
J155035+052710   1.422   UVES         2944   3687
J155103+090849   2.739   HIRES        4545   5692
J155556+480015   3.299   HIRES        5226   6544
J155810-003120   2.827   HIRES        4652   5826
J155814+405337   2.635   HIRES        4418   5533
J160413+395121   3.130   HIRES        5020   6287
J160547+511330   1.785   HIRES        3385   4239
J160843+071508   2.877   HIRES        4713   5902
J161749+024643   1.339   UVES         2843   3560
J162116-004250   3.703   UVES         5717   7159
J162453+375806   3.380   HIRES        5324   6668
J162548+264433   2.535   HIRES        4297   5381
J162548+264658   2.518   HIRES        4276   5355
J162557+264448   2.601   HIRES        4377   5482
J162902+091322   1.986   HIRES        3629   4545
J163429+703132   1.337   UVES         2841   3557
J164656+551445   4.037   HIRES        6123   7668
J171227+575507   3.008   HIRES        4872   6101
J172323+224357   4.520   UVES         6710   8403
J173352+540030   3.425   HIRES        5379   6736
J175603+574848   2.110   HIRES        3780   4734
J175746+753916   3.050   HIRES        4923   6165
J185230+401906   2.120   HIRES        3792   4749
J194454+760552   3.020   UVES         4886   6120
J201717-401924   4.131   UVES         6237   7811
J203642-055300   2.582   HIRES        4354   5453
J210025-064146   3.137   HIRES        5029   6298
J210244-355307   3.090   UVES         4972   6226
J211654-433234   2.053   UVES         3711   4647
J211927-353740   2.341   UVES         4061   5086
J212449+094855   2.051   UVES         3709   4644
J212904-160249   2.900   HIRES        4741   5937
J213605-430818   2.420   UVES         4157   5206
J213638+004154   1.940   UVES         3574   4475
J214159-441325   3.170   UVES         5069   6348
J214222-441929   3.220   UVES         5130   6424
J214304-445035   3.060   UVES         4935   6180
J215155-302753   2.345   UVES         4066   5092
J215324+053618   1.967   UVES         3606   4516
J215406+033540   4.363   UVES         6519   8164
J215502+135825   4.256   UVES         6389   8001
J220639-181846   2.728   HIRES        4532   5675
J220743-534633   1.206   UVES         2681   3358
J221511-004549   1.476   UVES         3009   3769
J221527-161133   3.990   UVES         6066   7596
J221531-174408   2.217   UVES         3910   4897
J221651-671443   4.469   UVES         6648   8325
J222256-094636   2.926   HIRES        4772   5976
J222540-392436   2.180   UVES         3865   4841
J222547-045701   1.404   UVES         2922   3659
J222756-224302   1.891   UVES         3514   4401
J222940-083254   1.560   UVES         3112   3897
J223619+132620   3.298   HIRES        5224   6543
J223850-295300   2.387   UVES         4117   5156
J223922-294947   1.849   UVES         3463   4337
J223938-295450   1.907   UVES         3533   4425
J223941-294954   2.102   UVES         3771   4722
J223951-294836   2.121   UVES         3794   4751
J223953-055219   4.558   HIRES        6756   8461
J224145+122557   2.631   HIRES        4414   5527
J224752-123719   1.892   UVES         3515   4402
J225153-314619   1.762   UVES         3357   4204
J225154-314520   1.939   UVES         3572   4474
J225310-365815   3.200   UVES         5105   6394
J225409+244523   2.328   HIRES        4045   5066
J225719-100104   2.070   UVES         3732   4673
J230301-093930   3.455   HIRES        5415   6782
J231324+003444   2.083   HIRES        3747   4693
J231359-370446   2.476   UVES         4225   5291
J231543+145606   3.390   HIRES        5336   6683
J232046-294406   2.401   UVES         4134   5177
J232114-294723   2.677   UVES         4470   5597
J232115+142131   2.537   UVES         4299   5384
J232128-105122   2.960   UVES         4814   6028
J232917-473019   1.299   UVES         2794   3499
J233156-090802   2.660   UVES         4449   5571
J233756-175220   1.446   UVES         2973   3723
J233823+150445   2.420   HIRES        4157   5206
J234352+141014   2.896   HIRES        4736   5931
J234403+034226   4.239   UVES         6368   7975
J234856-104131   3.173   HIRES        5072   6352
J235050+045507   2.593   HIRES        4367   5469
J235534-395355   1.580   UVES         3136   3927
J235702-004824   3.018   UVES         4884   6116
J235714-273659   1.732   UVES         3321   4159

==> datafile2.txt <==
Title: Evolution of CIV Absorbers. I. The Cosmic Incidence 
Authors: Hasan F., Churchill C.W., Stemock B., Mathes N.L., Nielsen N.M., Finlator F., Doughty C., Croom M., Kacprzak G.G., Murphy M.T. 
Table: Data of CIV absorber properties
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes  Format    Units    Label   Explanation
--------------------------------------------------------------------------------
   1- 14  A17       ---      QSO     Quasar name in J2000 format
  18- 24  F8.5      ---      zabs    CIV absorber redshift
  28- 32  F6.3      0.1nm    W1548   CIV 1548 rest-frame equivalent width
  36- 40  F5.3      0.1nm	 Wsig    uncertainty in W1548
  44- 45  A2        ---      Nflag   Limit flag ">" for upper limit in Naod
  48- 53  F6.3      [cm-2]   Naod    log10 AOD column density, atoms cm^-2 (1)
  57- 61  F5.2      [cm-2]   Naod_h  ?="" upward uncertainty in Naod (2)
  65- 69  F5.2      [cm-2]   Naod_l  ?="" downward uncertainty in Naod
--------------------------------------------------------------------------------
Note (1): AOD = apparent optical depth.
Note (2): For upper limits the uncertainty are given as null values (?), i.e., as blanks ("").
--------------------------------------------------------------------------------
J000149-015940   2.09408   0.684   0.009   >   14.600        
J000149-015940   2.01073   0.082   0.002       13.438   -0.09   +0.10
J000149-015940   2.15370   1.083   0.008       14.843   -0.02   +0.04
J000149-015940   2.20569   0.066   0.003       13.369   -0.10   +0.12
J000322-260316   3.16165   0.108   0.009       13.459   -0.02   +0.04
J000322-260316   3.59438   0.133   0.007       13.550   -0.03   +0.03
J000322-260316   3.55789   0.076   0.013       13.286   -0.02   +0.05
J000322-260316   3.53652   0.180   0.006       13.734   -0.03   +0.04
J000322-260316   3.39026   0.622   0.004       14.545   -0.03   +0.03
J000520+052410   1.30422   0.112   0.002       13.615   -0.07   +0.07
J000520+052410   1.74443   0.385   0.005       14.185   -0.04   +0.04
J000520+052410   1.43635   0.142   0.003       13.648   -0.05   +0.05
J000815-095854   1.76710   1.102   0.008   >   14.778        
J000815-095854   1.79471   0.179   0.009       13.729   -0.03   +0.04
J000931+021707   1.89133   0.095   0.002       13.737   -0.06   +0.09
J000931+021707   1.81840   0.461   0.010   >   14.433        
J000931+021707   2.03407   1.015   0.006   >   14.870        
J001643-575056   1.38735   1.297   0.020   >   14.811        
J002110-242248   1.79140   0.516   0.012   >   14.398        
J002110-242248   1.80682   0.438   0.015   >   14.379        
J002110-242248   2.01645   1.010   0.011   >   14.836        
J002127-020333   2.23882   0.205   0.008       13.905   -0.04   +0.06
J002127-020333   2.35932   0.085   0.007       13.411   -0.04   +0.07
J002127-020333   2.06240   0.291   0.019       13.939   -0.02   +0.04
J002207-150539   4.07073   0.087   0.008       13.443   -0.03   +0.07
J002207-150539   3.75308   0.253   0.030       13.866   -0.02   +0.04
J002207-150539   4.09625   0.109   0.009       13.530   -0.03   +0.06
J002207-150539   4.24408   0.119   0.011       13.554   -0.03   +0.06
J002207-150539   3.37347   0.210   0.015       13.778   -0.02   +0.03
J002207-150539   3.39483   0.323   0.006   >   14.174        
J002830-281704   1.68135   0.113   0.009       13.512   -0.03   +0.05
J002830-281704   2.31465   0.199   0.014       13.864   -0.03   +0.06
J002952+020606   2.16791   0.075   0.005       13.462   -0.06   +0.11
J002952+020606   2.12088   0.849   0.015   >   14.656        
J002952+020606   1.80599   0.136   0.006   >   13.838        
J002952+020606   1.95676   0.124   0.008       13.599   -0.04   +0.07
J002952+020606   1.81335   0.170   0.007   >   13.973        
J003023-181956   2.40326   0.857   0.009       14.664   -0.02   +0.03
J003023-181956   2.42153   0.274   0.009       13.922   -0.03   +0.03
J003501-091817   2.37568   0.060   0.005       13.214   -0.04   +0.06
J003501-091817   2.11285   0.260   0.007       13.937   -0.03   +0.04
J003501-091817   2.33589   0.135   0.009       13.616   -0.04   +0.05
J003501-091817   2.08012   0.299   0.004       14.140   -0.04   +0.05
J003501-091817   2.22110   0.261   0.009       13.923   -0.03   +0.04
J003501-091817   1.99396   0.173   0.005       13.841   -0.05   +0.06
J004131-493611   2.35133   0.122   0.002       13.601   -0.05   +0.05
J004131-493611   2.91847   0.130   0.002       13.579   -0.04   +0.04
J004131-493611   2.48471   0.171   0.004       13.735   -0.04   +0.04
J004131-493611   3.10677   0.092   0.003       13.397   -0.03   +0.04
J004201-403039   2.06438   0.961   0.009   >   14.763        
J004201-403039   2.16368   0.124   0.007       13.596   -0.04   +0.05
J004201-403039   2.08081   0.199   0.012       13.782   -0.03   +0.04
J004201-403039   2.04466   0.254   0.012       13.891   -0.03   +0.04
J004216-333754   1.78796   0.540   0.008   >   14.436        
J004216-333754   2.16111   0.348   0.013       14.098   -0.03   +0.04
J004216-333754   2.42167   0.672   0.018       14.462   -0.02   +0.03
J004216-333754   1.79849   0.090   0.005       13.479   -0.05   +0.07
J004216-333754   2.22451   0.635   0.012   >   14.436        
J004358-255115   1.95645   0.132   0.007       13.685   -0.05   +0.07
J004358-255115   1.89042   0.283   0.011       14.033   -0.03   +0.05
J004358-255115   2.40124   0.266   0.010   >   14.154        
J004448+372114   1.71772   0.081   0.002       13.627   -0.07   +0.11
J004448+372114   2.01213   0.373   0.012       14.185   -0.02   +0.05
J004519-264050   2.09962   0.076   0.005       13.374   -0.05   +0.07
J004530-261709   3.37161   0.111   0.007       13.525   -0.03   +0.04
J004530-261709   2.89268   0.100   0.007       13.454   -0.02   +0.04
J004530-261709   3.04461   0.765   0.013       14.497   -0.02   +0.02
J004530-261709   3.12941   0.081   0.008       13.372   -0.03   +0.04
J004530-261709   3.25508   0.297   0.004   >   14.138        
J004530-261709   2.81860   0.538   0.025       14.259   -0.01   +0.02
J004612-293109   1.14816   0.284   0.004   >   14.228        
J004612-293109   1.31640   0.065   0.004       13.319   -0.05   +0.08
J004612-293109   1.15975   0.168   0.008   >   13.910        
J005102-252846   1.45273   0.089   0.009       13.411   -0.04   +0.06
J005102-252846   2.04768   0.103   0.004       13.656   -0.06   +0.09
J005202+010129   2.16745   0.111   0.016       13.454   -0.02   +0.05
J005202+010129   2.19182   0.382   0.008       14.326   -0.03   +0.05
J005202+010129   1.96239   0.104   0.007       13.537   -0.05   +0.07
J005202+010129   1.91141   0.566   0.010   >   14.532        
J005202+010129   1.60133   0.296   0.009       13.992   -0.03   +0.04
J005700+143737   2.00512   0.149   0.008       13.684   -0.03   +0.06
J005700+143737   2.21828   0.110   0.010       13.499   -0.03   +0.06
J005700+143737   2.01756   0.253   0.009   >   14.107        
J005700+143737   2.32138   0.144   0.008       13.703   -0.04   +0.07
J005814+011530   2.28761   0.150   0.010       13.650   -0.04   +0.06
J005814+011530   2.03219   0.327   0.010       14.049   -0.03   +0.04
J005814+011530   2.23566   0.131   0.009       13.586   -0.03   +0.05
J005814+011530   2.01199   1.502   0.016   >   14.929        
J005814+011530   2.35520   0.112   0.013       13.491   -0.03   +0.06
J005814+011530   2.14437   0.317   0.009       14.141   -0.04   +0.06
J005814+011530   1.97379   0.256   0.005       14.067   -0.04   +0.05
J005814+011530   2.19637   0.768   0.008   >   14.699        
J005814+011530   1.86720   0.300   0.005   >   14.235        
J005824+004113   1.40677   0.058   0.004       13.207   -0.04   +0.05
J005824+004113   1.45779   0.435   0.007   >   14.327        
J005824+004113   1.83179   0.417   0.004       14.449   -0.02   +0.02
J010054+021136   1.46364   1.050   0.007       14.878   -0.01   +0.02
J010104-285801   2.64179   0.141   0.013       13.609   -0.03   +0.05
J010104-285801   2.67106   0.084   0.008       13.350   -0.03   +0.06
J010104-285801   2.87707   0.087   0.007       13.436   -0.04   +0.07
J010104-285801   2.28351   0.119   0.008       13.527   -0.03   +0.05
J010311+131618   2.27895   0.321   0.003       14.055   -0.05   +0.05
J010311+131618   2.54307   0.057   0.001       13.231   -0.08   +0.09
J010311+131618   2.55198   0.064   0.002       13.238   -0.05   +0.06
J010311+131618   1.94726   0.159   0.003       13.669   -0.05   +0.06
J010311+131618   2.10723   0.063   0.002       13.241   -0.07   +0.08
J010311+131618   1.93950   0.408   0.004       14.257   -0.05   +0.06
J010311+131618   2.29865   0.280   0.003       14.026   -0.05   +0.06
J010311+131618   2.30932   0.060   0.003       13.197   -0.04   +0.06
J010516-184642   2.84350   0.333   0.007       14.081   -0.03   +0.04
J010516-184642   2.18652   0.242   0.006       13.929   -0.04   +0.04
J010516-184642   2.54005   0.075   0.007       13.355   -0.04   +0.07
J010516-184642   2.59154   0.077   0.003       13.446   -0.06   +0.08
J010516-184642   2.97181   0.561   0.007       14.465   -0.03   +0.04
J010516-184642   2.92674   0.199   0.007       13.762   -0.03   +0.04
J010516-184642   2.45206   0.052   0.005       13.160   -0.04   +0.08
J010516-184642   2.36956   0.251   0.016       13.948   -0.03   +0.05
J010604-254651   2.55778   0.105   0.004       13.486   -0.04   +0.05
J010741-263328   1.79177   0.431   0.007   >   14.365        
J010806+163550   2.03262   0.685   0.006   >   14.647        
J010806+163550   2.35698   0.079   0.010       13.322   -0.02   +0.04
J010806+163550   2.06000   0.250   0.003       14.139   -0.03   +0.04
J010806+163550   1.98778   0.064   0.004       13.240   -0.03   +0.04
J010806+163550   2.53638   0.054   0.003       13.192   -0.03   +0.05
J010826-003724   1.31955   0.117   0.006       13.536   -0.04   +0.05
J010925-210257   2.66873   2.339   0.025       15.129   -0.01   +0.01
J010925-210257   2.79495   0.218   0.009       13.874   -0.03   +0.05
J010925-210257   2.87867   0.079   0.006       13.383   -0.05   +0.07
J010925-210257   2.41802   0.201   0.011       13.849   -0.04   +0.05
J010925-210257   2.78552   0.394   0.009   >   14.258        
J010925-210257   2.54931   0.057   0.007       13.198   -0.03   +0.06
J010925-210257   2.85882   0.896   0.017       14.538   -0.02   +0.03
J011150+140141   2.24043   0.193   0.011       13.876   -0.03   +0.07
J011150+140141   2.09953   0.155   0.008       13.738   -0.03   +0.07
J011150+140141   2.13650   0.504   0.012   >   14.369        
J011150+140141   2.08174   0.053   0.007       13.197   -0.04   +0.10
J011150+140141   2.43219   0.196   0.014       13.806   -0.03   +0.05
J011150+140141   1.75283   1.269   0.009   >   14.886        
J011504-302514   2.84929   0.389   0.006       14.212   -0.03   +0.04
J011504-302514   2.14032   0.194   0.007       13.752   -0.03   +0.04
J011504-302514   2.56574   0.240   0.006       13.892   -0.03   +0.04
J011504-302514   2.59847   0.115   0.006       13.516   -0.04   +0.05
J011504-302514   2.80081   0.296   0.008       14.018   -0.03   +0.04
J011504-302514   2.70178   1.365   0.012   >   14.860        
J011504-302514   2.61666   0.239   0.011       13.866   -0.03   +0.04
J011852+032049   3.78657   0.134   0.014       13.577   -0.03   +0.05
J011852+032049   4.12899   0.590   0.027       14.289   -0.02   +0.03
J011852+032049   3.80516   0.128   0.011       13.539   -0.02   +0.05
J011852+032049   3.76034   0.504   0.025       14.230   -0.02   +0.03
J012126+034706   3.80552   0.082   0.007       13.353   -0.04   +0.06
J012126+034706   3.36117   0.306   0.011       14.002   -0.03   +0.04
J012126+034706   3.60190   0.051   0.007       13.115   -0.04   +0.07
J012126+034706   3.42604   0.069   0.004       13.337   -0.05   +0.07
J012126+034706   3.56924   0.206   0.019       13.750   -0.02   +0.04
J012403+004432   2.83362   0.238   0.007       13.831   -0.03   +0.03
J012403+004432   2.98310   0.508   0.007       14.443   -0.03   +0.05
J012403+004432   2.90949   0.282   0.005       13.972   -0.03   +0.04
J012403+004432   3.39233   0.269   0.007       13.974   -0.03   +0.04
J012517-001828   1.76132   0.553   0.013       14.294   -0.02   +0.03
J012517-001828   2.18649   0.290   0.007       14.015   -0.03   +0.04
J012517-001828   2.00753   0.203   0.007       13.796   -0.03   +0.04
J012517-001828   1.99201   1.197   0.006   >   14.841        
J012642+255901   2.30097   0.166   0.006       13.795   -0.04   +0.05
J013233+011607   1.69790   0.463   0.009       14.359   -0.02   +0.03
J013301-400628   2.97488   0.362   0.011       14.007   -0.02   +0.02
J013301-400628   2.85704   0.310   0.006       14.152   -0.04   +0.05
J013301-400628   2.68841   0.207   0.006       13.878   -0.04   +0.05
J013301-400628   2.67941   0.052   0.003       13.150   -0.05   +0.06
J013301-400628   2.23170   0.316   0.004       14.053   -0.03   +0.04
J013301-400628   2.56222   0.815   0.009       14.573   -0.03   +0.03
J013724-422417   3.70905   0.112   0.009       13.512   -0.03   +0.05
J013724-422417   3.55791   0.051   0.007       13.120   -0.03   +0.08
J013724-422417   3.81683   0.087   0.008       13.388   -0.03   +0.06
J013724-422417   2.96999   0.307   0.006   >   14.236        
J013724-422417   3.15554   0.143   0.009       13.598   -0.03   +0.05
J013724-422417   3.10126   0.212   0.016       13.797   -0.02   +0.04
J013724-422417   3.03062   0.066   0.005       13.278   -0.04   +0.06
J013754-270736   2.84693   0.108   0.005       13.593   -0.05   +0.07
J013754-270736   3.08114   0.878   0.023   >   14.559        
J013825-000534   1.18649   0.674   0.022   >   14.506        
J013901-082444   2.67690   0.353   0.014   >   14.174        
J013901-082444   2.32614   0.233   0.009       14.009   -0.03   +0.06
J013901-082444   2.62939   0.361   0.011       14.213   -0.03   +0.05
J013901-082444   2.36405   0.611   0.010   >   14.485        
J013901-082444   2.23255   0.733   0.023   >   14.499        
J013901-082444   2.52612   0.364   0.012       14.168   -0.02   +0.04
J014049-083942   3.27688   0.113   0.011       13.479   -0.03   +0.04
J014049-083942   3.09925   0.461   0.013       14.167   -0.02   +0.03
J014049-083942   2.86446   0.064   0.004       13.258   -0.04   +0.06
J014049-083942   2.90165   0.339   0.014       14.002   -0.02   +0.03
J014049-083942   3.41372   0.078   0.004       13.328   -0.04   +0.05
J014049-083942   3.03292   0.102   0.006       13.448   -0.03   +0.04
J014214+002324   2.67542   0.177   0.010       13.716   -0.03   +0.04
J014214+002324   2.95596   0.101   0.007       13.429   -0.03   +0.04
J014214+002324   3.30864   0.197   0.008       13.748   -0.03   +0.03
J014214+002324   3.02652   0.172   0.013       13.658   -0.02   +0.03
J014717+125808   1.41402   0.169   0.009       13.797   -0.04   +0.07
J014944+150106   1.96469   0.109   0.006       13.655   -0.06   +0.08
J014944+150106   1.81544   0.266   0.012       13.918   -0.03   +0.04
J014944+150106   1.93935   0.222   0.005       14.087   -0.04   +0.05
J014944+150106   1.45716   0.178   0.006       13.763   -0.04   +0.05
J014944+150106   2.00165   0.298   0.011   >   14.109        
J014944+150106   1.90870   0.052   0.008       13.118   -0.03   +0.07
J015227-200107   1.76623   0.148   0.014       13.661   -0.03   +0.06
J015227-200107   1.92867   0.137   0.006       13.732   -0.04   +0.09
J015227-200107   1.48071   0.104   0.007       13.449   -0.03   +0.05
J015234+335033   2.14119   0.231   0.010       13.876   -0.03   +0.04
J015234+335033   1.95561   0.576   0.010   >   14.438        
J015234+335033   2.33681   0.074   0.004       13.309   -0.04   +0.05
J015234+335033   2.20408   0.381   0.011       14.150   -0.03   +0.03
J015234+335033   2.27390   0.068   0.007       13.263   -0.03   +0.05
J015234+335033   1.84507   0.077   0.008       13.327   -0.03   +0.06
J015234+335033   2.06421   0.161   0.006       13.697   -0.03   +0.04
J015734+744243   1.96290   0.058   0.003       13.307   -0.07   +0.09
J015734+744243   2.05395   0.064   0.006       13.223   -0.03   +0.05
J015734+744243   2.01840   0.144   0.002   >   13.920        
J015734+744243   1.65289   0.178   0.008       13.692   -0.03   +0.04
J020457-170119   1.15132   0.268   0.005       14.128   -0.04   +0.05
J020457-170119   1.68559   0.176   0.006       13.716   -0.03   +0.04
J020944+051713   3.20059   0.302   0.009       14.036   -0.03   +0.04
J020950-000506   2.57449   0.237   0.003       13.992   -0.04   +0.04
J020950-000506   2.54620   0.119   0.004       13.513   -0.02   +0.03
J020950-000506   2.66107   0.134   0.006       13.546   -0.02   +0.03
J020950-000506   2.64135   0.110   0.004       13.648   -0.05   +0.06
J020950-000506   2.59148   0.177   0.003       13.758   -0.03   +0.03
J020950-000506   2.52304   0.599   0.004       14.528   -0.02   +0.03
J021043-001818   3.69662   0.341   0.013       14.090   -0.03   +0.04
J021129+124110   2.89221   0.164   0.014       13.751   -0.02   +0.05
J021129+124110   2.23285   0.267   0.014       14.021   -0.02   +0.05
J021129+124110   2.39922   0.633   0.021   >   14.430        
J021129+124110   2.32736   0.476   0.017   >   14.310        
J021129+124110   2.19394   0.360   0.013       14.165   -0.02   +0.03
J021129+124110   2.27424   0.370   0.027       14.149   -0.01   +0.04
J021657+081727   2.43400   0.079   0.008       13.315   -0.03   +0.05
J021657+081727   2.21940   0.228   0.014       13.825   -0.02   +0.04
J021657+081727   2.33650   0.113   0.010       13.512   -0.03   +0.05
J021657+081727   2.29285   1.490   0.023   >   14.914        
J021657+081727   2.28910   0.825   0.023   >   14.529        
J021657+081727   2.72053   0.177   0.004   >   14.060        
J021657+081727   2.66764   0.109   0.008       13.473   -0.02   +0.04
J021741-370059   2.58338   0.345   0.007       14.127   -0.03   +0.04
J021741-370059   2.33853   0.073   0.004       13.293   -0.03   +0.05
J021741-370059   2.42872   0.258   0.006       13.949   -0.03   +0.04
J021741-370059   2.38158   0.504   0.006       14.411   -0.03   +0.04
J021741-370059   2.51402   0.184   0.006       13.733   -0.03   +0.04
J021741-370059   2.83538   0.065   0.003       13.282   -0.05   +0.06
J021741-370059   2.79643   0.206   0.008       13.776   -0.03   +0.03
J021857+081727   2.21964   0.179   0.007       13.704   -0.03   +0.03
J021857+081727   2.60681   0.054   0.007       13.125   -0.03   +0.05
J021857+081727   2.66757   0.108   0.010       13.452   -0.03   +0.04
J021857+081727   2.33651   0.139   0.008       13.590   -0.03   +0.04
J021857+081727   2.43387   0.067   0.006       13.253   -0.03   +0.05
J022554+005451   2.37082   0.357   0.013   >   14.215        
J022554+005451   2.73838   0.415   0.013   >   14.227        
J022853-033737   1.61021   0.193   0.008       13.905   -0.05   +0.06
J022853-033737   1.92274   0.080   0.006       13.370   -0.04   +0.06
J022853-033737   1.77767   0.182   0.008       13.750   -0.03   +0.04
J022928-364357   2.05604   0.071   0.005       13.349   -0.05   +0.08
J022928-364357   1.51960   0.363   0.010       14.194   -0.03   +0.05
J022928-364357   1.46144   0.299   0.008   >   14.177        
J022928-364357   1.63798   0.178   0.015       13.749   -0.03   +0.05
J022928-364357   2.07649   0.180   0.010       13.815   -0.04   +0.06
J023359+004938   2.22861   0.241   0.010   >   14.050        
J023359+004938   2.01819   0.292   0.013   >   14.110        
J023359+004938   2.00931   0.098   0.008   >   13.576        
J023359+004938   1.83869   0.141   0.007       13.747   -0.05   +0.08
J023359+004938   2.39782   0.141   0.010       13.724   -0.03   +0.09
J023924-090138   2.39335   0.474   0.024       14.287   -0.01   +0.04
J023924-090138   2.00401   0.078   0.007       13.408   -0.04   +0.10
J024221+004912   1.93205   0.287   0.008       14.021   -0.04   +0.04
J024221+004912   1.81808   0.092   0.002       13.512   -0.06   +0.06
J024221+004912   1.94593   0.486   0.020       14.177   -0.02   +0.03
J024221+004912   1.47885   0.076   0.002       13.459   -0.07   +0.08
J024221+004912   1.80161   0.197   0.005       13.909   -0.05   +0.05
J024312-055055   1.60707   0.228   0.006   >   14.122        
J024312-055055   1.27289   0.424   0.020   >   14.276        
J024312-055055   1.63110   0.573   0.011   >   14.518        
J024312-055055   1.53667   0.274   0.006   >   14.161        
J024658-123630   1.86303   0.379   0.009       14.164   -0.03   +0.04
J024658-123630   1.84648   0.341   0.009       14.135   -0.03   +0.04
J024658-123630   1.58448   0.092   0.007       13.460   -0.05   +0.06
J024756-055559   3.57995   0.655   0.015       14.459   -0.02   +0.03
J024756-055559   3.64023   0.068   0.005       13.314   -0.05   +0.08
J024756-055559   3.21841   0.279   0.016       13.887   -0.02   +0.03
J024854+180250   4.13016   0.090   0.013       13.393   -0.02   +0.05
J024854+180250   3.64289   0.198   0.011       13.797   -0.02   +0.04
J024854+180250   3.31858   0.113   0.005       13.530   -0.04   +0.04
J024854+180250   3.70391   0.074   0.008       13.283   -0.02   +0.05
J024854+180250   3.50624   0.054   0.004       13.158   -0.03   +0.05
J025127+341442   1.98143   0.062   0.007       13.267   -0.06   +0.10
J025127+341442   2.04311   0.276   0.013       14.077   -0.02   +0.04
J025127+341442   2.16749   0.147   0.006       13.739   -0.04   +0.06
J025127+341442   2.06071   0.105   0.009       13.628   -0.05   +0.11
J025140-220026   2.83319   0.154   0.008       13.636   -0.03   +0.04
J025140-220026   2.89320   0.086   0.005       13.379   -0.03   +0.05
J025140-220026   2.54980   0.075   0.006       13.299   -0.03   +0.04
J025140-220026   2.48207   0.096   0.004       13.491   -0.05   +0.06
J025140-220026   2.77598   0.203   0.014       13.807   -0.03   +0.04
J025140-220026   2.86206   0.073   0.004       13.317   -0.04   +0.05
J025515+014828   1.86639   0.189   0.011   >   13.873        
J025515+014828   1.81981   0.070   0.010       13.327   -0.04   +0.09
J025515+014828   1.96694   0.071   0.008       13.361   -0.04   +0.09
J025515+014828   1.75397   0.252   0.010       13.941   -0.03   +0.05
J025515+014828   2.34051   0.127   0.013   >   13.693        
J025518+004847   3.77281   0.144   0.011       13.644   -0.03   +0.05
J025518+004847   3.81325   0.124   0.010       13.562   -0.03   +0.05
J025518+004847   3.25406   0.734   0.019       14.435   -0.02   +0.03
J025518+004847   2.97156   0.075   0.003       13.349   -0.04   +0.05
J025644+001246   1.60770   0.939   0.021   >   14.580        
J025644+001246   1.94193   0.204   0.010       13.908   -0.02   +0.06
J030046+022245   1.91823   1.634   0.031   >   14.879        
J030049-072137   1.53566   1.549   0.013       14.959   -0.01   +0.02
J030049-072137   1.71643   0.259   0.008   >   14.152        
J030341-002321   2.44318   0.165   0.009       13.672   -0.02   +0.03
J030341-002321   3.10635   0.097   0.005       13.490   -0.03   +0.05
J030341-002321   2.95638   0.142   0.010       13.660   -0.03   +0.04
J030341-002321   2.94065   0.384   0.011       14.177   -0.02   +0.03
J030341-002321   2.99481   0.104   0.007       13.492   -0.02   +0.04
J030341-002321   2.42894   0.237   0.008       13.932   -0.03   +0.03
J030341-002321   2.72432   1.415   0.013   >   14.946        
J030449-000813   2.91748   0.069   0.003       13.279   -0.04   +0.05
J030449-000813   2.53552   0.100   0.005       13.462   -0.04   +0.05
J030449-000813   3.00309   0.115   0.007       13.490   -0.02   +0.04
J030449-000813   2.38231   0.052   0.001       13.193   -0.06   +0.06
J030449-000813   3.21990   0.064   0.005       13.229   -0.04   +0.05
J030449-000813   2.78678   0.281   0.010       13.917   -0.02   +0.03
J030640-301031   2.01450   1.039   0.012   >   14.811        
J030643-301107   1.48275   0.278   0.018   >   14.018        
J031003-004645   2.05420   0.225   0.006   >   14.112        
J031003-004645   1.69815   0.471   0.010       14.375   -0.01   +0.03
J031003-004645   2.08046   0.212   0.012       13.883   -0.04   +0.06
J031003-004645   1.77892   0.083   0.006       13.421   -0.04   +0.08
J031856-060037   1.59121   1.155   0.017   >   14.743        
J033108-252443   2.32844   0.109   0.003       13.492   -0.04   +0.04
J033108-252443   2.20404   0.080   0.003       13.326   -0.03   +0.04
J033108-252443   2.45475   0.292   0.005       14.002   -0.03   +0.04
J033108-252443   2.42549   0.071   0.002       13.279   -0.04   +0.05
J033108-252443   2.15877   0.059   0.003       13.177   -0.03   +0.04
J033244-445557   2.16545   0.240   0.005       13.955   -0.04   +0.04
J033244-445557   2.35434   0.250   0.005       13.914   -0.03   +0.04
J033244-445557   2.27739   0.053   0.003       13.164   -0.05   +0.06
J033244-445557   2.49861   0.157   0.006       13.739   -0.05   +0.05
J033244-445557   2.46413   0.076   0.004       13.314   -0.04   +0.05
J033244-445557   2.17832   0.054   0.003       13.249   -0.07   +0.09
J033413-161205   3.35550   0.050   0.002       13.143   -0.05   +0.06
J033413-161205   3.31969   0.085   0.005       13.353   -0.03   +0.04
J033413-161205   3.75980   0.257   0.007       13.931   -0.03   +0.04
J033413-161205   4.15791   0.117   0.004       13.593   -0.05   +0.06
J033413-161205   3.22833   0.311   0.004       14.045   -0.03   +0.04
J033413-161205   4.25169   0.086   0.006       13.374   -0.03   +0.05
J033413-161205   3.55667   0.110   0.008       13.487   -0.03   +0.04
J033626-201940   2.89307   0.103   0.009       13.485   -0.03   +0.06
J033626-201940   3.04464   0.591   0.017       14.346   -0.02   +0.03
J033829+002156   4.17544   0.247   0.018       13.836   -0.02   +0.03
J033829+002156   4.14095   0.158   0.009       13.640   -0.02   +0.04
J033829+002156   4.41652   0.311   0.010       14.039   -0.03   +0.04
J033854-000521   2.50517   0.060   0.005       13.284   -0.05   +0.09
J033854-000521   2.34171   0.149   0.008       13.691   -0.04   +0.06
J033854-000521   2.32119   0.091   0.007       13.462   -0.05   +0.08
J033854-000521   2.22760   0.127   0.003       13.716   -0.05   +0.07
J033854-000521   2.35221   0.279   0.013       14.023   -0.03   +0.05
J033900-013318   2.95102   0.093   0.007       13.495   -0.05   +0.11
J033900-013318   3.11533   0.373   0.018       14.084   -0.03   +0.05
J033900-013318   2.46569   0.138   0.005       13.754   -0.07   +0.10
J033900-013318   2.41677   0.571   0.004   >   14.587        
J033900-013318   2.43493   0.122   0.008       13.593   -0.05   +0.08
J034957-210247   2.13468   0.507   0.011   >   14.375        
J034957-210247   2.12117   0.108   0.009       13.509   -0.03   +0.06
J035320-231417   1.81175   0.880   0.019   >   14.570        
J040114-395132   1.33230   0.964   0.022       14.615   -0.01   +0.03
J040241-064124   2.28272   0.858   0.023   >   14.592        
J040241-064124   1.80449   0.474   0.010   >   14.381        
J042408+020425   1.63683   1.154   0.008       14.911   -0.01   +0.02
J042408+020425   1.47707   0.091   0.002       13.484   -0.06   +0.07
J042408+020425   1.45509   0.210   0.005       13.989   -0.05   +0.06
J042408+020425   1.59731   0.182   0.004       13.801   -0.04   +0.05
J042408+020425   1.99829   0.130   0.007       13.531   -0.02   +0.03
J042408+020425   1.53743   0.137   0.003       13.717   -0.06   +0.06
J042644-520819   1.70269   1.773   0.015   >   15.013        
J042644-520819   1.83443   0.090   0.007       13.455   -0.04   +0.07
J042644-520819   2.13867   0.113   0.006       13.557   -0.04   +0.06
J042644-520819   2.09614   0.264   0.012       13.973   -0.03   +0.05
J042644-520819   2.04766   0.186   0.008       13.825   -0.04   +0.06
J043038-133546   2.36586   1.232   0.012       14.770   -0.01   +0.02
J043038-133546   2.54969   0.308   0.007       14.046   -0.03   +0.04
J043038-133546   3.01246   0.086   0.007       13.478   -0.05   +0.07
J043403-435547   2.30094   0.231   0.007       13.960   -0.04   +0.05
J043403-435547   2.36792   0.644   0.020       14.400   -0.02   +0.03
J043403-435547   2.28270   0.345   0.006   >   14.296        
J044534-354704   2.19348   0.142   0.006       13.670   -0.05   +0.06
J044534-354704   1.86661   0.252   0.002   >   14.328        
J044534-354704   2.09448   0.456   0.008       14.340   -0.03   +0.04
J044821+095051   1.46628   0.305   0.015       14.067   -0.03   +0.05
J045142-132032   2.31311   0.321   0.004   >   14.230        
J045142-132032   2.77453   0.196   0.008       13.789   -0.03   +0.04
J045313-130555   2.10646   1.040   0.002   >   14.982        
J051410-332622   1.23047   0.247   0.012       13.903   -0.02   +0.03
J051939-364611   1.21180   0.613   0.031   >   14.372        
J060008-504036   2.76631   0.122   0.006       13.531   -0.03   +0.03
J060008-504036   2.79477   0.112   0.005       13.488   -0.03   +0.03
J060008-504036   2.40970   0.292   0.012       13.931   -0.02   +0.02
J060008-504036   2.96094   0.129   0.006       13.557   -0.02   +0.03
J060008-504036   2.57612   0.603   0.007       14.403   -0.02   +0.02
J064204+675835   2.47525   0.444   0.007       14.283   -0.03   +0.04
J064204+675835   2.31116   0.240   0.008       13.839   -0.03   +0.03
J064204+675835   2.89185   0.116   0.006       13.508   -0.03   +0.03
J064204+675835   2.86833   0.051   0.003       13.112   -0.03   +0.04
J064204+675835   2.68202   0.054   0.004       13.138   -0.02   +0.04
J064204+675835   3.01724   0.181   0.005       13.788   -0.04   +0.04
J064204+675835   2.90433   0.712   0.006       14.497   -0.02   +0.03
J064632+445116   3.12303   0.317   0.007       14.038   -0.02   +0.03
J064632+445116   2.97165   0.193   0.012       13.739   -0.02   +0.03
J064632+445116   3.14021   0.144   0.009       13.646   -0.03   +0.05
J064632+445116   2.95146   0.172   0.012       13.706   -0.02   +0.04
J073149+285448   3.20984   0.370   0.007       14.201   -0.04   +0.04
J073149+285448   2.68699   0.105   0.004       13.474   -0.03   +0.04
J073149+285448   3.13698   0.208   0.007       13.826   -0.03   +0.04
J073149+285448   2.98896   0.097   0.008       13.421   -0.03   +0.05
J073149+285448   2.79877   0.143   0.006       13.646   -0.04   +0.05
J073149+285448   2.78763   0.280   0.006       14.037   -0.04   +0.04
J073149+285448   3.54962   0.986   0.018       14.577   -0.02   +0.02
J073149+285448   3.60781   0.095   0.004       13.423   -0.03   +0.05
J073149+285448   3.41488   0.182   0.016       13.688   -0.02   +0.04
J073149+285448   2.94529   0.173   0.007       13.779   -0.04   +0.05
J074749+443417   3.66048   0.252   0.018       13.968   -0.02   +0.05
J074749+443417   3.70842   0.137   0.011       13.617   -0.03   +0.05
J074927+415242   2.76497   0.153   0.009       13.676   -0.03   +0.03
J074927+415242   3.01775   0.334   0.015       14.021   -0.02   +0.02
J074927+415242   2.45044   0.152   0.005       13.859   -0.04   +0.05
J074927+415242   2.75451   0.129   0.006       13.630   -0.03   +0.04
J074927+415242   2.58437   0.086   0.007       13.393   -0.02   +0.04
J074927+415242   2.64502   0.125   0.006       13.600   -0.03   +0.04
J074927+415242   2.61422   0.073   0.004       13.333   -0.03   +0.05
J075054+425219   1.72989   0.121   0.007       13.552   -0.04   +0.05
J075054+425219   1.59527   0.207   0.003       13.912   -0.05   +0.05
J075054+425219   1.80703   0.143   0.003       13.630   -0.04   +0.04
J080117+521034   2.89217   0.092   0.004       13.394   -0.03   +0.04
J080117+521034   2.60207   0.823   0.006       14.653   -0.02   +0.03
J080117+521034   2.72599   0.067   0.003       13.253   -0.03   +0.04
J080117+521034   2.86937   0.942   0.012       14.592   -0.02   +0.02
J080117+521034   3.03926   0.273   0.006       13.984   -0.03   +0.03
J080518+614423   2.74670   0.218   0.008   >   13.998        
J080518+614423   2.65388   0.100   0.008       13.492   -0.04   +0.06
J080518+614423   2.73321   0.867   0.020   >   14.621        
J081435+502946   3.54777   0.165   0.007       13.699   -0.03   +0.04
J081435+502946   3.33644   0.290   0.019       13.971   -0.02   +0.03
J081435+502946   2.95730   0.117   0.006       13.515   -0.03   +0.04
J081435+502946   3.28171   0.739   0.009       14.511   -0.02   +0.02
J082003+155932   1.45940   1.041   0.015   >   14.685        
J082003+155932   1.54700   2.225   0.010   >   15.082        
J082003+155932   1.81464   0.298   0.013       14.033   -0.03   +0.05
J082003+155932   1.79250   0.104   0.003       13.713   -0.06   +0.12
J082107+310751   2.53493   0.438   0.006       14.224   -0.02   +0.03
J082107+310751   2.44460   0.205   0.003       13.952   -0.04   +0.05
J082107+310751   1.88055   0.256   0.005       13.958   -0.03   +0.03
J082107+310751   1.91752   0.117   0.002       13.685   -0.05   +0.06
J082107+310751   1.94427   0.446   0.009       14.174   -0.02   +0.02
J082107+310751   2.55157   0.082   0.004       13.357   -0.03   +0.04
J082540+354414   2.87980   0.375   0.012       14.120   -0.02   +0.03
J082540+354414   2.91631   0.717   0.005   >   14.764        
J082540+354414   3.20659   1.030   0.012   >   14.773        
J082540+354414   3.28196   0.193   0.007       13.830   -0.03   +0.04
J082540+354414   3.60977   0.173   0.006       13.799   -0.03   +0.04
J082540+354414   2.96877   0.108   0.009       13.461   -0.02   +0.03
J082540+354414   3.53012   0.122   0.005       13.587   -0.03   +0.04
J082540+354414   3.17689   0.777   0.015       14.456   -0.01   +0.02
J082619+314848   2.24513   0.151   0.007       13.631   -0.02   +0.03
J082619+314848   2.86872   0.051   0.003       13.177   -0.04   +0.05
J082619+314848   2.38376   0.082   0.006       13.351   -0.02   +0.04
J082619+314848   2.91824   0.058   0.005       13.231   -0.04   +0.05
J082619+314848   2.50684   0.273   0.012       13.943   -0.02   +0.03
J082849+085854   2.13820   0.856   0.011       14.651   -0.01   +0.03
J082849+085854   2.04321   1.042   0.022   >   14.710        
J082849+085854   1.66260   0.277   0.012       14.064   -0.03   +0.05
J083102+335803   2.21477   0.218   0.008       13.956   -0.04   +0.05
J083102+335803   2.30096   0.562   0.021       14.331   -0.02   +0.04
J083102+335803   2.11242   0.052   0.004       13.153   -0.04   +0.06
J083102+335803   2.22084   0.100   0.003       13.615   -0.06   +0.08
J083102+335803   1.85121   0.063   0.005       13.274   -0.05   +0.08
J083141+524518   3.20368   0.252   0.005       13.855   -0.02   +0.02
J083141+524518   2.97405   0.172   0.003       13.710   -0.03   +0.03
J083141+524518   3.17050   0.243   0.006       13.841   -0.02   +0.02
J083141+524518   3.38123   0.751   0.011       14.347   -0.01   +0.01
J083141+524518   3.03678   0.093   0.003       13.388   -0.02   +0.03
J083141+524518   3.10856   0.313   0.003       13.991   -0.02   +0.03
J083141+524518   3.85672   0.187   0.002       13.804   -0.03   +0.04
J083141+524518   3.13397   0.143   0.004       13.598   -0.03   +0.03
J083141+524518   3.51385   0.054   0.002       13.146   -0.03   +0.03
J083141+524518   3.65485   0.072   0.001       13.303   -0.03   +0.04
J084106+031206   1.65052   0.957   0.006       14.726   -0.01   +0.02
J084106+031206   1.63442   0.203   0.004       13.874   -0.03   +0.04
J084106+031206   1.61842   0.417   0.004   >   14.553        
J092129-261843   1.64615   0.051   0.002       13.167   -0.06   +0.07
J092129-261843   1.84560   1.467   0.007   >   15.062        
J092129-261843   2.00313   0.146   0.008       13.615   -0.03   +0.04
J092129-261843   2.14198   0.178   0.002       13.878   -0.05   +0.06
J092129-261843   2.10281   0.432   0.005   >   14.426        
J092129-261843   1.66797   1.242   0.005   >   14.976        
J092221+084312   1.92087   0.189   0.007   >   13.903        
J092221+084312   1.82319   0.138   0.007       13.710   -0.05   +0.09
J092708+582319   1.60568   0.378   0.014       14.179   -0.02   +0.03
J092708+582319   1.51992   0.215   0.018       13.792   -0.02   +0.03
J092708+582319   1.30057   0.146   0.009       13.660   -0.03   +0.04
J092708+582319   1.63529   1.704   0.014   >   15.011        
J092759+154321   1.50120   0.354   0.008   >   14.223        
J092759+154321   1.46321   0.874   0.029   >   14.558        
J092759+154321   1.29680   1.556   0.023   >   14.798        
J092759+154321   1.44087   0.086   0.007   >   13.554        
J092759+154321   1.73216   1.884   0.035   >   14.959        
J092914+282529   2.86063   0.134   0.005       13.591   -0.02   +0.03
J092914+282529   3.12257   0.173   0.007       13.680   -0.02   +0.02
J092914+282529   2.62935   0.113   0.005       13.529   -0.03   +0.03
J092914+282529   2.58546   0.432   0.002   >   14.595        
J092914+282529   2.88682   0.055   0.007       13.149   -0.02   +0.03
J092914+282529   2.49022   0.054   0.001       13.261   -0.05   +0.06
J092914+282529   3.26313   0.258   0.008       13.867   -0.02   +0.02
J093337+284532   3.23485   0.077   0.007       13.320   -0.03   +0.05
J093337+284532   2.54690   0.161   0.005       13.668   -0.03   +0.04
J093337+284532   2.62842   0.061   0.004       13.219   -0.03   +0.06
J093337+284532   2.86659   0.262   0.005   >   14.083        
J093337+284532   3.24735   0.364   0.014       14.052   -0.02   +0.03
J093509-333237   2.20262   0.492   0.013       14.265   -0.02   +0.04
J093643+292713   2.69934   0.052   0.006       13.187   -0.03   +0.06
J093643+292713   2.40100   0.325   0.015   >   14.173        
J093643+292713   2.54251   0.075   0.002       13.569   -0.05   +0.07
J093748+730158   2.44955   0.069   0.006       13.253   -0.03   +0.05
J093748+730158   2.33230   1.157   0.006       14.923   -0.01   +0.01
J093748+730158   2.11208   0.831   0.017   >   14.628        
J094202+042244   2.73049   1.049   0.012   >   14.842        
J094202+042244   2.81412   0.213   0.005       13.861   -0.04   +0.04
J094202+042244   2.37360   0.870   0.004       14.648   -0.03   +0.03
J094202+042244   2.47077   0.417   0.006       14.270   -0.03   +0.04
J094835+432302   1.83707   0.067   0.003       13.435   -0.06   +0.10
J094835+432302   1.77957   0.334   0.017   >   14.146        
J094835+432302   1.77082   0.118   0.011       13.579   -0.03   +0.06
J095309+523029   1.76750   1.964   0.013   >   15.091        
J095309+523029   1.32853   1.729   0.013   >   15.057        
J095352+080103   1.30767   0.330   0.013   >   14.130        
J095352+080103   1.45692   0.317   0.012       14.110   -0.03   +0.05
J095456+174331   1.25807   0.080   0.002       13.435   -0.06   +0.07
J095744+330820   3.58291   0.307   0.012       13.976   -0.02   +0.03
J095744+330820   3.26874   0.051   0.001       13.231   -0.06   +0.08
J095744+330820   3.27862   0.302   0.015       13.950   -0.02   +0.03
J095744+330820   3.18104   0.131   0.007       13.565   -0.03   +0.04
J095744+330820   3.60099   0.061   0.005       13.230   -0.04   +0.06
J095822+014524   1.35830   0.637   0.011   >   14.554        
J095822+014524   1.86988   0.277   0.011       14.101   -0.03   +0.04
J095822+014524   1.89425   0.113   0.005       13.600   -0.03   +0.05
J095822+014524   1.76752   0.079   0.003       13.476   -0.04   +0.06
J095822+014524   1.82646   0.535   0.020   >   14.346        
J095822+014524   1.92784   1.310   0.010   >   14.926        
J095822+014524   1.55759   0.103   0.004       13.554   -0.03   +0.05
J095822+014524   1.70640   0.564   0.014   >   14.469        
J095822+014524   1.52124   0.319   0.011       14.142   -0.02   +0.04
J100523+115712   1.39933   0.662   0.008   >   14.484        
J100841+362319   2.87036   0.133   0.004       13.681   -0.03   +0.04
J100841+362319   2.94907   0.374   0.012       14.097   -0.02   +0.02
J100841+362319   2.40422   0.114   0.005       13.546   -0.03   +0.04
J101336+561536   3.08165   0.557   0.025       14.476   -0.00   +0.01
J101336+561536   2.68515   0.532   0.015   >   14.300        
J101336+561536   2.74410   0.222   0.011       13.894   -0.02   +0.04
J101549+002020   4.34916   0.090   0.007       13.447   -0.04   +0.06
J101549+002020   3.27862   0.137   0.006       13.604   -0.03   +0.04
J101723-204658   2.24798   0.226   0.004       13.939   -0.03   +0.03
J101723-204658   2.07354   0.392   0.007       14.119   -0.02   +0.02
J101723-204658   2.34900   1.006   0.014       14.726   -0.01   +0.02
J101723-204658   2.45044   0.059   0.004       13.222   -0.03   +0.04
J101723-204658   2.12336   0.088   0.002       13.483   -0.04   +0.05
J101939+524627   1.57836   0.080   0.003       13.456   -0.04   +0.05
J101939+524627   2.01797   1.071   0.020   >   14.827        
J101939+524627   1.53861   1.334   0.005   >   15.064        
J101939+524627   1.83237   1.217   0.012   >   14.845        
J102009+104002   3.00976   0.132   0.003       13.690   -0.05   +0.06
J102009+104002   2.54059   0.296   0.007       13.944   -0.02   +0.03
J102009+104002   2.56527   0.300   0.005       14.053   -0.03   +0.04
J102009+104002   3.09162   0.057   0.005       13.178   -0.04   +0.05
J102009+104002   3.11161   0.833   0.013       14.556   -0.02   +0.03
J102156+300140   2.91428   0.116   0.009       13.520   -0.03   +0.05
J102156+300140   3.03480   0.105   0.008       13.459   -0.02   +0.04
J102156+300140   2.94917   0.310   0.013       13.996   -0.02   +0.03
J102156+300140   2.71939   0.237   0.008       13.913   -0.03   +0.04
J102156+300140   2.33024   1.627   0.014   >   14.980        
J102156+300140   2.78612   0.084   0.010       13.336   -0.03   +0.05
J102156+300140   2.47704   0.182   0.007       13.772   -0.03   +0.04
J102325+514251   2.64424   0.462   0.012   >   14.339        
J102325+514251   3.10357   0.111   0.010       13.471   -0.02   +0.03
J102325+514251   2.87734   0.050   0.004       13.147   -0.03   +0.05
J102325+514251   3.20948   0.286   0.010       14.036   -0.02   +0.03
J102325+514251   2.97552   0.168   0.004       13.755   -0.03   +0.04
J102325+514251   3.40215   0.567   0.020       14.249   -0.01   +0.02
J102410+060013   1.71999   0.222   0.008       13.967   -0.03   +0.06
J102410+060013   1.86931   0.304   0.013       14.084   -0.02   +0.04
J102410+060013   1.78043   0.168   0.007       13.775   -0.04   +0.06
J103514+544040   2.20953   1.138   0.006       14.905   -0.02   +0.02
J103514+544040   2.45751   0.255   0.013       13.865   -0.02   +0.04
J103514+544040   2.68475   0.530   0.024       14.204   -0.02   +0.03
J103514+544040   2.89536   0.232   0.006       13.962   -0.04   +0.05
J103514+544040   2.38452   0.057   0.004       13.215   -0.05   +0.08
J103514+544040   2.33338   0.123   0.006       13.580   -0.05   +0.06
J103623-034320   3.50929   0.107   0.009       13.493   -0.03   +0.05
J103909-231326   2.82163   0.526   0.008       14.380   -0.03   +0.04
J103909-231326   2.77871   0.302   0.008       14.092   -0.04   +0.04
J103909-231326   2.52280   0.158   0.005       13.675   -0.03   +0.04
J103909-231326   2.53331   0.563   0.006       14.609   -0.03   +0.04
J103909-231326   2.69493   0.133   0.004       13.638   -0.04   +0.05
J103909-231326   3.03017   0.066   0.002       13.300   -0.05   +0.06
J104018+572448   2.50526   0.403   0.011       14.212   -0.03   +0.04
J104018+572448   3.27746   0.067   0.007       13.273   -0.04   +0.07
J104018+572448   3.13931   0.053   0.007       13.170   -0.04   +0.08
J104018+572448   3.01226   0.637   0.022       14.386   -0.02   +0.04
J104018+572448   3.26606   0.059   0.006       13.213   -0.04   +0.08
J104018+572448   2.75541   0.259   0.007       14.011   -0.03   +0.06
J104032-272749   1.89358   0.127   0.007       13.566   -0.03   +0.05
J104032-272749   2.01385   0.880   0.006       14.833   -0.01   +0.02
J104032-272749   1.77693   0.731   0.030       14.375   -0.02   +0.02
J104032-272749   1.75510   0.286   0.008       14.029   -0.04   +0.04
J104032-272749   1.85059   0.112   0.011       13.506   -0.04   +0.05
J104033-272308   1.51460   0.205   0.004   >   14.085        
J104033-272308   1.75578   0.103   0.008       13.472   -0.03   +0.05
J104040-272437   1.95073   0.211   0.003   >   14.131        
J104040-272437   2.37880   0.155   0.006       13.777   -0.05   +0.06
J104040-272437   2.23412   1.983   0.014   >   15.133        
J104040-272437   1.96343   0.604   0.007   >   14.579        
J104213+062853   1.47537   1.204   0.010       14.872   -0.01   +0.01
J104213+062853   1.74361   0.224   0.008   >   14.029        
J104213+062853   1.50697   0.776   0.017   >   14.598        
J104213+062853   1.99604   0.726   0.016       14.483   -0.02   +0.03
J104252+011736   1.85366   0.373   0.008   >   14.239        
J104252+011736   1.74784   1.022   0.005   >   14.920        
J104252+011736   2.26737   0.776   0.017   >   14.550        
J104642+053107   2.20026   0.178   0.003       13.976   -0.04   +0.05
J104642+053107   2.57462   0.380   0.007       14.132   -0.03   +0.03
J104642+053107   2.15910   0.102   0.001       13.820   -0.07   +0.10
J104642+053107   2.32483   0.095   0.007       13.424   -0.04   +0.05
J104642+053107   2.18556   0.101   0.003       13.558   -0.06   +0.07
J105123+354534   4.20313   0.091   0.009       13.425   -0.03   +0.05
J105123+354534   4.26033   0.154   0.019       13.660   -0.02   +0.04
J105123+354534   4.38372   0.058   0.007       13.222   -0.03   +0.06
J105123+354534   4.03237   0.182   0.015       13.828   -0.03   +0.04
J105648+120826   1.64541   0.619   0.011   >   14.518        
J105648+120826   1.67284   0.166   0.007       13.741   -0.04   +0.05
J105648+120826   1.49303   0.822   0.009       14.634   -0.01   +0.02
J105744+062914   2.41095   0.189   0.010       13.820   -0.04   +0.05
J105744+062914   2.39771   0.071   0.005       13.341   -0.04   +0.07
J105744+062914   2.37597   0.090   0.004       13.612   -0.07   +0.09
J105744+062914   2.49866   1.536   0.028   >   14.836        
J105744+062914   3.01413   0.086   0.008       13.361   -0.03   +0.06
J105744+062914   2.29230   0.131   0.009       13.560   -0.03   +0.04
J105756+455553   3.82604   0.390   0.013       14.124   -0.02   +0.03
J105756+455553   3.12221   0.059   0.003       13.252   -0.05   +0.06
J105756+455553   3.53226   0.682   0.011   >   14.478        
J105756+455553   3.31677   0.397   0.014       14.104   -0.02   +0.03
J105756+455553   3.23827   0.612   0.009       14.376   -0.02   +0.03
J105756+455553   3.75385   0.234   0.012       13.982   -0.03   +0.05
J105756+455553   3.16726   0.222   0.006       13.791   -0.02   +0.03
J105800-302455   1.84028   0.216   0.010       13.846   -0.03   +0.05
J110045+112239   3.74176   1.018   0.019   >   14.650        
J110610+640009   2.04558   0.107   0.005       13.522   -0.03   +0.04
J110610+640009   1.94106   0.383   0.005       14.291   -0.02   +0.03
J110610+640009   1.89195   0.511   0.005       14.373   -0.02   +0.02
J110610+640009   1.84085   0.080   0.001       13.591   -0.05   +0.06
J110621+104432   1.62110   0.095   0.005       13.695   -0.04   +0.09
J110621+104432   1.67510   0.986   0.013   >   14.688        
J110621+104432   1.37016   1.258   0.006   >   14.864        
J110621+104432   1.81739   0.827   0.012   >   14.689        
J110621+104432   1.45598   0.721   0.012   >   14.581        
J110855+120953   3.10929   0.075   0.007       13.289   -0.03   +0.04
J110855+120953   3.12458   0.061   0.005       13.208   -0.03   +0.05
J110855+120953   2.73594   0.790   0.004   >   14.596        
J110855+120953   3.42525   0.109   0.007       13.529   -0.04   +0.06
J110855+120953   3.54503   0.337   0.013       14.047   -0.03   +0.04
J110855+120953   3.58979   0.155   0.009       13.618   -0.02   +0.04
J110855+120953   3.61698   0.223   0.012       13.811   -0.02   +0.04
J110855+120953   3.01698   0.102   0.007       13.459   -0.03   +0.05
J110855+120953   3.03839   0.438   0.016       14.148   -0.02   +0.03
J110855+120953   3.52836   0.139   0.011       13.640   -0.04   +0.05
J110855+120953   2.76084   0.103   0.006       13.454   -0.04   +0.04
J111038+483115   2.72418   0.169   0.004       13.693   -0.03   +0.03
J111038+483115   2.76102   0.921   0.008   >   14.697        
J111038+483115   2.14320   0.056   0.001       13.249   -0.06   +0.07
J111109+144238   2.70381   0.151   0.012       13.622   -0.02   +0.04
J111109+144238   2.96142   0.185   0.012       13.729   -0.03   +0.05
J111109+144238   2.83824   0.073   0.008       13.305   -0.04   +0.08
J111109+144238   2.80191   0.240   0.018       13.848   -0.02   +0.04
J111109+144238   2.78755   0.487   0.012   >   14.432        
J111109+144238   2.49465   0.214   0.012       13.806   -0.03   +0.04
J111109+144238   2.30629   0.067   0.005       13.290   -0.04   +0.07
J111119+133603   2.53336   0.772   0.002   >   14.806        
J111727-083857   3.39056   0.077   0.004       13.324   -0.03   +0.05
J111727-083857   4.04810   0.422   0.018       14.162   -0.02   +0.04
J111727-083857   3.57312   0.492   0.011   >   14.360        
J112010-134625   3.25519   0.306   0.005       14.041   -0.03   +0.04
J112010-134625   3.62114   0.112   0.012       13.457   -0.02   +0.03
J112010-134625   3.35085   0.442   0.006       14.167   -0.03   +0.03
J113130+604420   2.76967   0.324   0.020       13.987   -0.02   +0.02
J113130+604420   2.78879   0.618   0.011   >   14.523        
J113130+604420   2.13738   0.185   0.003       13.910   -0.03   +0.04
J113130+604420   2.12913   0.089   0.003       13.481   -0.04   +0.05
J113130+604420   2.34967   0.293   0.015       13.953   -0.02   +0.03
J113130+604420   2.16964   0.320   0.012       14.002   -0.02   +0.02
J113130+604420   2.36538   0.968   0.016       14.597   -0.01   +0.02
J113130+604420   2.59372   0.068   0.007       13.252   -0.02   +0.05
J113130+604420   2.33282   0.200   0.008       13.856   -0.03   +0.04
J113418+574204   3.02871   0.165   0.009       13.659   -0.03   +0.04
J113418+574204   3.23963   0.224   0.004       13.962   -0.04   +0.05
J113418+574204   3.26168   0.168   0.002       13.918   -0.05   +0.07
J113418+574204   3.32232   0.155   0.006       13.690   -0.04   +0.05
J114308+355222   2.51238   0.180   0.006       13.902   -0.05   +0.06
J114308+355222   2.97221   0.117   0.005       13.523   -0.03   +0.04
J114308+355222   2.79037   0.086   0.004       13.380   -0.03   +0.04
J114308+355222   2.33997   0.143   0.004       13.669   -0.04   +0.05
J114308+355222   2.44817   0.402   0.004       14.218   -0.03   +0.03
J114436+095904   2.86018   0.164   0.008       13.708   -0.04   +0.05
J114608-244732   1.36579   0.330   0.010       14.078   -0.03   +0.04
J114608-244732   1.52057   0.246   0.011       13.964   -0.04   +0.05
J114608-244732   1.56263   0.187   0.006       13.854   -0.04   +0.05
J115122+020426   1.78190   0.094   0.005       13.411   -0.03   +0.04
J115122+020426   2.25902   0.509   0.004   >   14.514        
J115153+150945   2.68770   0.782   0.014       14.522   -0.02   +0.03
J115153+150945   2.80678   0.092   0.007       13.452   -0.04   +0.07
J115153+150945   3.02023   0.073   0.007       13.296   -0.04   +0.06
J115153+150945   2.78094   0.858   0.012   >   14.670        
J115153+150945   2.61783   0.274   0.007       14.025   -0.03   +0.05
J115411+063426   2.08919   0.402   0.010       14.306   -0.02   +0.03
J115411+063426   2.30810   0.110   0.009       13.473   -0.03   +0.04
J115411+063426   2.02847   0.086   0.004       13.408   -0.04   +0.05
J115411+063426   2.70718   0.265   0.006       13.931   -0.03   +0.04
J115411+063426   2.56337   0.058   0.003       13.238   -0.05   +0.07
J115411+063426   1.95910   0.409   0.006       14.199   -0.03   +0.03
J115411+063426   2.42434   0.060   0.004       13.272   -0.06   +0.08
J115411+063426   2.44643   0.170   0.006       13.718   -0.03   +0.04
J115411+063426   2.36628   0.333   0.008       14.142   -0.04   +0.04
J115411+063426   2.04980   0.204   0.006       13.916   -0.05   +0.06
J115411+063426   2.33551   0.301   0.006       14.015   -0.03   +0.04
J120044-185944   2.26598   0.128   0.003       13.695   -0.06   +0.06
J120044-185944   1.91448   0.272   0.003       14.058   -0.04   +0.04
J120207+323538   4.71053   0.238   0.015       13.852   -0.02   +0.03
J120342+102831   1.34236   0.693   0.011       14.610   -0.01   +0.02
J120342+102831   1.79625   0.392   0.004   >   14.467        
J120342+102831   1.57895   1.167   0.010   >   14.881        
J120416+022111   2.24166   0.065   0.004       13.309   -0.09   +0.12
J120416+022111   2.44110   0.525   0.015       14.233   -0.03   +0.04
J121117+042222   2.17116   0.639   0.010       14.401   -0.02   +0.02
J121117+042222   2.37633   0.887   0.008   >   14.793        
J121549-003432   2.45903   0.771   0.013   >   14.555        
J121732+330538   2.01377   0.148   0.008       13.660   -0.03   +0.05
J121732+330538   1.99847   0.169   0.011       13.680   -0.02   +0.04
J122040+092326   2.89527   0.340   0.007       14.120   -0.03   +0.04
J122040+092326   3.03697   0.066   0.006       13.246   -0.04   +0.05
J122040+092326   2.81600   0.120   0.004       13.580   -0.04   +0.05
J122040+092326   2.63140   0.480   0.004   >   14.551        
J122040+092326   2.47558   1.057   0.003   >   14.945        
J122040+092326   2.41404   0.181   0.010       13.728   -0.03   +0.04
J122040+092326   2.39483   0.077   0.007       13.318   -0.03   +0.05
J122518+483116   2.58469   0.211   0.006       13.889   -0.03   +0.04
J122518+483116   2.68706   0.453   0.009       14.163   -0.02   +0.02
J122518+483116   2.60069   0.166   0.006       13.694   -0.02   +0.03
J122518+483116   2.62647   0.054   0.005       13.184   -0.03   +0.05
J122518+483116   2.91745   0.158   0.011       13.642   -0.02   +0.03
J122518+483116   2.76174   0.283   0.003       14.115   -0.03   +0.04
J122518+483116   3.02432   0.077   0.005       13.324   -0.02   +0.03
J122518+483116   2.35065   0.307   0.011       14.012   -0.02   +0.03
J122527+223512   1.93732   1.044   0.014   >   14.685        
J122527+223512   1.98043   0.171   0.005       13.833   -0.04   +0.06
J122527+223512   1.48662   0.333   0.007   >   14.096        
J122602+132114   2.85110   0.154   0.005       13.734   -0.04   +0.05
J122602+132114   2.68883   0.472   0.012       14.257   -0.03   +0.04
J122602+132114   2.63687   1.165   0.006   >   14.998        
J122848-010414   2.32188   0.380   0.005   >   14.438        
J122848-010414   2.59246   0.126   0.005       13.710   -0.06   +0.07
J122848-010414   2.19979   0.086   0.006       13.397   -0.04   +0.06
J122848-010414   2.18979   0.281   0.010       14.018   -0.03   +0.04
J122848-010414   2.38681   0.081   0.006       13.376   -0.04   +0.06
J123055-113909   2.83853   0.505   0.009       14.382   -0.03   +0.04
J123643-020420   1.61803   0.148   0.003   >   13.925        
J123643-020420   1.56704   0.170   0.009       13.796   -0.04   +0.06
J123643-020420   1.71770   1.464   0.019   >   14.934        
J123643-020420   1.67353   0.650   0.016   >   14.495        
J123643-020420   1.41315   0.642   0.009       14.566   -0.01   +0.03
J123714+064759   2.69168   1.926   0.010   >   14.983        
J123714+064759   2.31169   0.066   0.003       13.234   -0.03   +0.04
J123714+064759   2.62257   0.256   0.008       14.103   -0.02   +0.04
J123714+064759   2.10347   1.796   0.008   >   15.174        
J123714+064759   2.58729   1.515   0.011   >   14.935        
J123714+064759   2.01532   1.147   0.007   >   14.966        
J123714+064759   2.56288   0.070   0.002       13.347   -0.05   +0.06
J123714+064759   2.23242   0.235   0.003       13.987   -0.04   +0.05
J123748+012606   2.39687   0.138   0.011       13.695   -0.03   +0.05
J123748+012606   2.50735   0.449   0.010   >   14.245        
J124020+145535   2.49039   0.397   0.012       14.208   -0.02   +0.04
J124020+145535   2.59385   0.222   0.012       13.910   -0.04   +0.05
J124020+145535   2.63884   0.275   0.012       14.013   -0.03   +0.05
J124020+145535   2.87802   0.118   0.012       13.531   -0.03   +0.06
J124020+145535   2.62818   0.864   0.020       14.576   -0.02   +0.03
J124020+145535   2.38463   0.541   0.012   >   14.474        
J124020+145535   2.56471   0.167   0.013       13.690   -0.03   +0.05
J124020+145535   2.80368   0.058   0.007       13.223   -0.04   +0.08
J124020+145535   2.68875   0.365   0.011       14.111   -0.03   +0.04
J124020+145535   3.02289   0.482   0.016       14.306   -0.03   +0.04
J124020+145535   3.00277   0.151   0.013       13.612   -0.02   +0.05
J124610+303131   2.25261   0.270   0.005       14.014   -0.02   +0.03
J124610+303131   2.05278   0.276   0.011       13.972   -0.02   +0.03
J124610+303131   1.92747   0.435   0.008       14.183   -0.02   +0.02
J124610+303131   1.87632   0.102   0.005       13.485   -0.03   +0.04
J124714+312641   2.55788   0.282   0.008       14.027   -0.03   +0.04
J124714+312641   2.47545   0.086   0.009       13.353   -0.03   +0.05
J124714+312641   2.34649   0.114   0.005       13.576   -0.05   +0.06
J124714+312641   2.70855   0.279   0.014       13.958   -0.03   +0.04
J124714+312641   2.88753   0.092   0.006       13.409   -0.04   +0.05
J124714+312641   2.75231   0.232   0.016       13.842   -0.02   +0.04
J124714+312641   2.43600   0.226   0.011       13.809   -0.02   +0.03
J124714+312641   2.15512   1.013   0.012   >   14.796        
J124913-055918   1.67209   0.305   0.007       14.103   -0.04   +0.05
J124913-055918   1.85818   0.071   0.003       13.435   -0.08   +0.09
J124913-055918   2.18732   0.083   0.003       13.375   -0.04   +0.05
J124913-055918   1.64581   1.118   0.014   >   14.787        
J124957-015928   3.10212   0.399   0.004       14.167   -0.03   +0.03
J125316+114720   2.83488   0.050   0.005       13.177   -0.05   +0.08
J125316+114720   2.80216   0.301   0.015       13.953   -0.02   +0.04
J125838-180002   1.50225   0.154   0.012       13.728   -0.03   +0.07
J125838-180002   1.64284   0.497   0.011       14.356   -0.02   +0.04
J125838-180002   1.36460   0.722   0.018   >   14.498        
J125838-180002   1.83754   0.292   0.017       14.022   -0.03   +0.05
J125838-180002   1.50765   0.132   0.008       13.659   -0.04   +0.07
J125838-180002   1.67683   0.129   0.005       13.661   -0.04   +0.07
J130411+295348   2.42493   0.175   0.010       13.770   -0.03   +0.04
J130411+295348   2.12221   0.392   0.003   >   14.422        
J130426+120245   2.89874   0.061   0.007       13.234   -0.03   +0.04
J130426+120245   2.14213   0.304   0.004   >   14.203        
J130426+120245   2.53501   0.341   0.015       14.028   -0.02   +0.03
J130542+092427   1.90203   0.865   0.022   >   14.591        
J130542+092427   1.92686   0.052   0.005       13.269   -0.05   +0.11
J130542+092427   1.53839   1.085   0.015   >   14.704        
J131011+460124   1.77282   0.436   0.003       14.303   -0.04   +0.04
J131011+460124   1.67733   0.065   0.002       13.373   -0.08   +0.08
J131011+460124   2.07914   0.208   0.003       13.902   -0.05   +0.05
J131040+542449   1.59876   0.862   0.012       14.659   -0.01   +0.02
J131040+542449   1.66853   0.324   0.007       14.170   -0.04   +0.05
J131215+423900   2.18960   0.100   0.002       13.637   -0.05   +0.05
J131215+423900   1.92451   0.299   0.007       14.063   -0.03   +0.03
J131215+423900   2.03952   0.187   0.006       13.786   -0.03   +0.03
J131341+144140   1.79507   1.013   0.016   >   14.740        
J131341+144140   1.35079   1.446   0.004   >   14.959        
J131341+144140   1.68068   0.079   0.008       13.356   -0.04   +0.08
J131341+144140   1.47145   0.229   0.006   >   14.017        
J131855+531207   2.00447   0.605   0.002   >   14.699        
J131952-022543   1.87497   0.339   0.013   >   14.163        
J131952-022543   1.79438   0.196   0.006       13.923   -0.04   +0.06
J132029-052335   3.30237   0.071   0.004       13.268   -0.03   +0.04
J132029-052335   3.37699   0.085   0.003       13.370   -0.04   +0.05
J132029-052335   2.93352   0.053   0.004       13.138   -0.03   +0.05
J132029-052335   3.28815   0.412   0.005       14.200   -0.03   +0.03
J132029-052335   2.83196   0.371   0.005       14.076   -0.03   +0.03
J132654-050058   1.46394   1.101   0.012   >   14.747        
J132654-050058   1.85081   0.264   0.007   >   14.129        
J132654-050058   1.50622   0.230   0.012       13.913   -0.03   +0.05
J132654-050058   1.31535   0.436   0.012   >   14.380        
J132654-050058   1.40356   0.268   0.011       14.051   -0.02   +0.05
J132654-050058   1.78162   0.213   0.009       13.874   -0.03   +0.05
J133007-205616   1.13550   0.193   0.006   >   14.014        
J133051-252219   3.29378   0.053   0.007       13.136   -0.03   +0.07
J133051-252219   3.08217   0.704   0.015       14.497   -0.02   +0.03
J133051-252219   3.38914   0.184   0.008       13.764   -0.04   +0.05
J133532+082404   1.85636   0.564   0.019   >   14.384        
J133532+082404   1.51508   0.129   0.010       13.648   -0.04   +0.07
J133532+082404   1.40213   1.322   0.006   >   14.865        
J133532+082404   1.47843   0.826   0.015   >   14.632        
J133941+054822   2.13848   0.088   0.008       13.367   -0.03   +0.04
J133941+054822   2.71256   0.390   0.004       14.258   -0.03   +0.04
J133941+054822   2.58761   0.955   0.014   >   14.638        
J133941+054822   2.68766   0.489   0.009   >   14.370        
J133941+054822   2.83009   0.057   0.006       13.172   -0.04   +0.06
J134145-003631   1.96133   0.450   0.012   >   14.278        
J134145-003631   1.84073   0.275   0.015       13.950   -0.03   +0.04
J134145-003631   1.95162   0.164   0.002   >   14.003        
J134258-135559   2.51263   0.078   0.003       13.365   -0.05   +0.05
J134258-135559   2.75306   0.059   0.005       13.190   -0.03   +0.05
J134258-135559   2.37836   0.053   0.003       13.146   -0.04   +0.05
J134328+572147   2.87029   0.136   0.009   >   13.699        
J134328+572147   2.36059   0.195   0.007       13.853   -0.04   +0.06
J134328+572147   2.83343   0.402   0.018       14.219   -0.02   +0.05
J134328+572147   2.88963   0.152   0.016       13.631   -0.02   +0.06
J134328+572147   2.59091   0.613   0.018   >   14.435        
J134544+262506   1.67054   0.602   0.004   >   14.629        
J134544+262506   1.45116   0.787   0.010   >   14.716        
J134916-033715   3.61414   0.250   0.014       13.880   -0.02   +0.03
J134916-033715   3.58961   0.101   0.010       13.458   -0.03   +0.05
J134916-033715   3.36059   1.294   0.014   >   14.898        
J135317+532825   2.22545   0.322   0.006       14.234   -0.02   +0.04
J135317+532825   2.52600   0.305   0.009       14.067   -0.02   +0.03
J135334-031022   2.55939   0.762   0.018       14.486   -0.02   +0.03
J140039+112022   2.48249   0.930   0.011   >   14.683        
J140039+112022   2.18910   0.310   0.011       14.010   -0.03   +0.04
J140039+112022   2.35058   0.182   0.003       13.903   -0.04   +0.06
J140039+112022   2.44862   0.056   0.004       13.197   -0.04   +0.06
J140039+112022   2.41609   0.142   0.008       13.648   -0.03   +0.05
J140445-013021   1.78429   0.086   0.005       13.391   -0.04   +0.05
J140445-013021   1.94004   0.162   0.005       13.773   -0.04   +0.05
J140445-013021   2.20763   0.414   0.007       14.346   -0.02   +0.02
J140501+444800   2.01670   0.105   0.004       13.504   -0.03   +0.05
J140501+444800   1.92735   0.430   0.010   >   14.445        
J140501+444800   2.04836   0.217   0.007       13.908   -0.03   +0.04
J140501+444800   1.55263   0.277   0.005       13.984   -0.03   +0.04
J140501+444800   2.06909   0.166   0.004       13.948   -0.03   +0.05
J140501+444800   1.73223   0.679   0.005   >   14.603        
J140501+444800   1.81699   0.298   0.007       14.029   -0.03   +0.04
J141217+091624   2.40601   0.084   0.005       13.373   -0.04   +0.05
J141217+091624   2.54117   0.689   0.010       14.512   -0.03   +0.03
J141217+091624   2.45623   0.174   0.005       13.764   -0.04   +0.05
J141520-095558   1.36070   0.563   0.012       14.481   -0.02   +0.04
J141520-095558   1.47739   0.767   0.027   >   14.515        
J141719+413237   1.95494   0.433   0.010       14.116   -0.03   +0.04
J141719+413237   1.47553   0.066   0.005       13.266   -0.07   +0.10
J141719+413237   1.48229   1.070   0.005   >   14.942        
J141719+413237   1.43526   1.151   0.011   >   14.763        
J141719+413237   1.76685   0.072   0.003       13.414   -0.10   +0.12
J141719+413237   1.61327   0.052   0.004       13.136   -0.08   +0.10
J141906+592312   2.28569   0.058   0.008       13.168   -0.02   +0.04
J141906+592312   1.69852   0.070   0.004       13.301   -0.03   +0.04
J141906+592312   2.07716   0.158   0.003   >   14.008        
J142326+325220   1.71749   0.262   0.013       13.999   -0.03   +0.06
J142326+325220   1.75935   0.141   0.009       13.712   -0.03   +0.09
J142330+115951   1.36064   0.437   0.010   >   14.288        
J142656+602550   3.09542   0.053   0.002       13.153   -0.05   +0.05
J142656+602550   2.95046   0.137   0.003       13.597   -0.04   +0.04
J142656+602550   2.77271   0.245   0.001       14.296   -0.05   +0.06
J142656+602550   2.47591   0.058   0.002       13.198   -0.05   +0.05
J142656+602550   2.82956   1.096   0.004       14.711   -0.02   +0.03
J142656+602550   2.48668   0.235   0.004       13.854   -0.03   +0.04
J142656+602550   2.96394   0.069   0.003       13.266   -0.04   +0.04
J143040+014939   1.93285   0.083   0.006       13.397   -0.04   +0.06
J143040+014939   1.95681   0.091   0.005       13.422   -0.04   +0.05
J143040+014939   1.78922   0.387   0.002   >   14.426        
J143316+313126   2.61284   0.120   0.007       13.514   -0.03   +0.04
J143316+313126   2.37361   0.333   0.009       14.010   -0.03   +0.03
J143316+313126   2.64418   0.071   0.002       13.316   -0.05   +0.06
J143316+313126   2.89079   0.073   0.004       13.290   -0.03   +0.04
J143500+535953   2.39512   0.119   0.005       13.578   -0.03   +0.04
J143500+535953   2.34299   0.218   0.006       13.831   -0.02   +0.03
J143500+535953   2.58887   0.100   0.005       13.427   -0.02   +0.03
J143500+535953   2.53903   0.070   0.005       13.259   -0.02   +0.03
J143500+535953   2.29127   0.075   0.004       13.322   -0.03   +0.04
J143500+535953   1.99137   0.955   0.005   >   14.925        
J143500+535953   2.28383   0.070   0.002       13.304   -0.03   +0.04
J143907-010616   1.66220   0.108   0.009       13.528   -0.03   +0.05
J143907-010616   1.72477   0.070   0.004       13.378   -0.04   +0.07
J143912+111740   1.83750   0.227   0.004       13.895   -0.04   +0.04
J143912+111740   2.40807   0.134   0.005       13.601   -0.04   +0.04
J143912+111740   2.41811   0.712   0.009       14.429   -0.02   +0.03
J143912+111740   2.48031   0.318   0.004       14.260   -0.03   +0.04
J143912+111740   1.85905   0.311   0.007       13.986   -0.03   +0.03
J143912+111740   1.87491   0.937   0.003   >   14.911        
J143912+295448   2.49486   0.218   0.007       13.947   -0.04   +0.05
J143912+295448   2.26891   0.167   0.005       13.785   -0.04   +0.05
J143912+295448   2.82821   0.068   0.006       13.249   -0.03   +0.04
J143912+295448   2.87452   0.646   0.019   >   14.522        
J143916-015627   1.69689   0.497   0.016   >   14.334        
J144231+013734   2.13637   0.161   0.012       13.760   -0.04   +0.08
J144231+013734   2.15826   0.547   0.012   >   14.429        
J145147-151220   4.62862   0.071   0.005       13.256   -0.02   +0.03
J145147-151220   3.74651   0.263   0.005       13.891   -0.03   +0.03
J145147-151220   3.97695   0.113   0.004       13.493   -0.03   +0.04
J145147-151220   4.46316   0.272   0.008       13.924   -0.03   +0.03
J145147-151220   4.62017   0.103   0.003       13.446   -0.03   +0.04
J145147-151220   4.69225   0.331   0.007       14.000   -0.03   +0.03
J145147-151220   4.61237   0.139   0.005       13.593   -0.03   +0.04
J145408+511443   2.68496   0.138   0.006       13.775   -0.03   +0.05
J145435+094100   1.78885   0.915   0.019   >   14.628        
J145435+094100   1.34529   0.932   0.006   >   14.835        
J145435+094100   1.75934   0.155   0.008       13.800   -0.04   +0.07
J145435+094100   1.43593   0.592   0.015       14.433   -0.02   +0.04
J145435+094100   1.56497   0.754   0.009   >   14.626        
J145754+003639   2.49205   0.178   0.009       13.839   -0.04   +0.06
J145754+003639   2.38359   0.168   0.012       13.705   -0.03   +0.05
J145754+003639   2.09602   0.306   0.005   >   14.262        
J145754+003639   2.57795   0.163   0.009       13.667   -0.03   +0.04
J145754+003639   2.05131   4.223   0.016   >   15.432        
J145754+003639   2.50989   0.256   0.010       14.053   -0.04   +0.05
J145754+003639   2.08002   0.077   0.004       13.378   -0.05   +0.07
J150932+111313   2.05705   0.237   0.011       13.923   -0.03   +0.05
J150932+111313   2.02812   0.455   0.023       14.224   -0.02   +0.04
J150932+111313   1.54693   1.182   0.012   >   14.803        
J150932+111313   1.95893   0.119   0.008       13.606   -0.04   +0.08
J151224+465233   2.44636   0.164   0.014       13.648   -0.02   +0.04
J151224+465233   2.46007   0.110   0.004       13.535   -0.04   +0.06
J151224+465233   2.53412   1.201   0.014   >   14.835        
J151224+465233   2.89512   0.096   0.009       13.460   -0.04   +0.06
J151224+465233   3.08442   0.158   0.013       13.712   -0.03   +0.06
J151224+465233   2.50854   0.254   0.017       13.877   -0.02   +0.04
J152156+520238   1.87501   0.145   0.004       13.677   -0.03   +0.04
J154153+315329   2.44294   0.179   0.011       13.708   -0.02   +0.03
J154153+315329   2.51539   0.433   0.015       14.213   -0.02   +0.03
J154153+315329   2.19836   0.457   0.009   >   14.428        
J155556+480015   2.47751   0.216   0.003       14.052   -0.04   +0.06
J155556+480015   2.47055   0.060   0.008       13.209   -0.04   +0.07
J155556+480015   3.08931   0.356   0.020       14.069   -0.02   +0.04
J155556+480015   2.39187   1.531   0.015   >   14.865        
J155810-003120   2.28933   1.230   0.011       14.748   -0.02   +0.03
J155810-003120   2.60766   0.148   0.002       13.765   -0.06   +0.06
J155810-003120   2.72892   0.490   0.005       14.349   -0.03   +0.04
J155810-003120   2.16700   0.195   0.005       13.816   -0.04   +0.05
J155810-003120   2.32532   0.174   0.006       13.707   -0.04   +0.04
J155810-003120   2.35348   0.658   0.007   >   14.543        
J155810-003120   2.70921   0.095   0.002       13.489   -0.05   +0.06
J155814+405337   2.04793   0.124   0.004       13.666   -0.05   +0.07
J155814+405337   2.46425   0.080   0.004       13.373   -0.05   +0.06
J155814+405337   2.55311   0.359   0.009       14.168   -0.03   +0.04
J160413+395121   2.42563   0.203   0.012       13.923   -0.03   +0.04
J160413+395121   2.86618   0.331   0.009       14.124   -0.02   +0.04
J160413+395121   2.89762   0.126   0.005       13.672   -0.04   +0.05
J160843+071508   2.81612   0.255   0.012       13.852   -0.02   +0.02
J160843+071508   2.62440   0.234   0.009       13.844   -0.02   +0.03
J160843+071508   2.35721   0.060   0.004       13.238   -0.05   +0.06
J160843+071508   2.42209   0.157   0.005       13.716   -0.04   +0.04
J160843+071508   2.34774   0.059   0.003       13.205   -0.04   +0.05
J160843+071508   2.27139   1.074   0.005   >   14.955        
J162116-004250   3.20082   0.076   0.004       13.306   -0.03   +0.04
J162116-004250   2.89004   0.377   0.008       14.054   -0.02   +0.03
J162116-004250   2.87362   0.063   0.002       13.225   -0.04   +0.04
J162116-004250   2.81847   0.211   0.003       13.828   -0.04   +0.04
J162116-004250   2.97185   0.085   0.003       13.362   -0.04   +0.04
J162116-004250   3.10816   1.009   0.004       14.696   -0.02   +0.03
J162453+375806   2.97222   0.180   0.004       13.766   -0.04   +0.04
J162453+375806   3.04325   0.537   0.017       14.207   -0.02   +0.02
J162453+375806   2.63712   0.208   0.005       14.061   -0.05   +0.06
J162548+264433   2.18639   0.050   0.004       13.159   -0.05   +0.08
J162548+264433   2.11199   0.301   0.007       14.111   -0.04   +0.07
J162548+264433   2.24551   0.138   0.006       13.634   -0.04   +0.06
J162548+264433   1.84515   0.061   0.005       13.246   -0.05   +0.08
J162548+264658   1.88007   0.215   0.003       13.996   -0.07   +0.08
J162548+264658   2.40131   0.303   0.008       14.090   -0.05   +0.06
J162548+264658   2.24460   0.102   0.003       13.506   -0.06   +0.07
J162548+264658   2.44373   0.091   0.004       13.397   -0.05   +0.06
J162548+264658   1.97282   0.140   0.004       13.642   -0.05   +0.06
J162548+264658   2.05257   1.220   0.007   >   14.879        
J162548+264658   2.16123   0.227   0.006       13.854   -0.04   +0.05
J162557+264448   2.55101   0.135   0.005       13.639   -0.05   +0.06
J162557+264448   2.09415   0.917   0.012       14.545   -0.02   +0.03
J162557+264448   2.11506   0.109   0.002       13.667   -0.08   +0.10
J162557+264448   2.04253   0.165   0.006       13.718   -0.05   +0.06
J162557+264448   1.98549   0.241   0.005   >   14.156        
J162557+264448   2.24160   2.295   0.021   >   15.121        
J162902+091322   1.90361   2.173   0.023   >   15.090        
J162902+091322   1.66418   0.056   0.003       13.306   -0.07   +0.10
J162902+091322   1.72937   0.428   0.013   >   14.301        
J163429+703132   1.04038   0.527   0.034       14.270   -0.02   +0.06
J164656+551445   3.54316   0.504   0.008       14.250   -0.02   +0.02
J164656+551445   3.19323   0.151   0.003       13.667   -0.03   +0.04
J164656+551445   3.28874   0.167   0.007       13.677   -0.03   +0.03
J171227+575507   2.30876   0.218   0.003       14.177   -0.07   +0.10
J171227+575507   2.81531   0.214   0.004       13.926   -0.05   +0.07
J171227+575507   2.34513   0.180   0.006       13.764   -0.05   +0.06
J171227+575507   2.84886   0.238   0.010       13.866   -0.04   +0.05
J171227+575507   2.45222   0.069   0.004       13.342   -0.08   +0.11
J171227+575507   2.25292   0.735   0.006       14.507   -0.04   +0.04
J172323+224357   3.34886   0.087   0.003       13.396   -0.04   +0.05
J173352+540030   2.85139   0.066   0.002       13.291   -0.05   +0.06
J173352+540030   3.11942   0.090   0.003       13.402   -0.04   +0.05
J173352+540030   3.13974   0.477   0.006       14.328   -0.03   +0.04
J173352+540030   3.02890   0.258   0.007       13.891   -0.03   +0.03
J173352+540030   3.17162   0.078   0.004       13.345   -0.04   +0.05
J175603+574848   2.04208   0.498   0.006       14.391   -0.03   +0.05
J175603+574848   2.05571   0.631   0.022       14.276   -0.02   +0.02
J175603+574848   1.97056   2.836   0.006   >   15.326        
J175746+753916   2.91518   0.136   0.005       13.590   -0.03   +0.04
J175746+753916   2.48415   0.146   0.006       13.644   -0.03   +0.04
J175746+753916   2.62502   0.756   0.008   >   14.615        
J175746+753916   2.84933   0.872   0.005   >   14.663        
J185230+401906   2.04071   0.112   0.012       13.547   -0.04   +0.09
J185230+401906   1.98972   1.148   0.017       14.717   -0.01   +0.02
J194454+760552   2.84358   0.491   0.003       14.370   -0.03   +0.03
J194454+760552   2.89286   0.099   0.003       13.433   -0.03   +0.03
J194454+760552   2.64437   0.071   0.001       13.392   -0.06   +0.07
J201717-401924   3.03307   0.058   0.006       13.198   -0.03   +0.06
J203642-055300   2.28040   0.081   0.005       13.396   -0.05   +0.08
J203642-055300   1.92240   0.526   0.012   >   14.362        
J203642-055300   2.52435   0.708   0.012       14.518   -0.02   +0.03
J203642-055300   2.51171   0.508   0.015       14.316   -0.03   +0.04
J203642-055300   2.30289   0.054   0.005       13.179   -0.05   +0.09
J203642-055300   2.32964   0.095   0.004       13.525   -0.06   +0.09
J210025-064146   2.40939   0.141   0.005       13.643   -0.06   +0.07
J210025-064146   2.74460   0.115   0.004       13.512   -0.05   +0.07
J210025-064146   2.48952   0.185   0.006       13.731   -0.05   +0.06
J210025-064146   3.09229   1.083   0.005   >   14.845        
J210025-064146   2.89219   0.238   0.006       13.854   -0.04   +0.05
J210025-064146   2.87650   0.062   0.002       13.285   -0.08   +0.10
J210244-355307   2.69988   0.477   0.009   >   14.392        
J210244-355307   2.43405   0.547   0.006   >   14.493        
J210244-355307   2.91047   0.079   0.004       13.325   -0.03   +0.05
J210244-355307   2.68383   0.225   0.009       13.830   -0.03   +0.04
J210244-355307   2.28495   0.131   0.011       13.588   -0.04   +0.05
J210244-355307   2.39605   0.162   0.009       13.738   -0.04   +0.06
J210244-355307   2.26790   0.103   0.003       13.524   -0.05   +0.06
J211654-433234   1.48522   0.601   0.008       14.429   -0.03   +0.03
J211654-433234   1.92013   0.617   0.031       14.292   -0.02   +0.03
J211654-433234   1.54308   0.210   0.005       14.001   -0.03   +0.06
J211927-353740   1.88393   0.062   0.005       13.241   -0.04   +0.06
J211927-353740   2.30660   0.433   0.010       14.184   -0.03   +0.03
J211927-353740   2.06792   0.129   0.003       13.638   -0.05   +0.05
J211927-353740   1.68783   0.485   0.004       14.563   -0.02   +0.03
J211927-353740   2.08763   0.060   0.003       13.229   -0.05   +0.06
J211927-353740   1.99676   1.202   0.010   >   14.953        
J212449+094855   1.47081   1.487   0.022   >   14.889        
J212449+094855   1.73032   1.124   0.027   >   14.735        
J212449+094855   1.86885   1.212   0.044   >   14.715        
J212449+094855   1.45242   0.803   0.025   >   14.580        
J212904-160249   2.84772   0.160   0.010       13.791   -0.03   +0.05
J212904-160249   2.16313   1.179   0.009   >   14.853        
J212904-160249   2.35672   0.116   0.011       13.589   -0.02   +0.05
J212904-160249   2.82305   0.082   0.005       13.419   -0.03   +0.05
J213605-430818   1.91497   1.189   0.023   >   14.785        
J213605-430818   2.06409   0.118   0.007       13.548   -0.04   +0.05
J213605-430818   1.90440   0.240   0.006       14.064   -0.04   +0.06
J213605-430818   1.74083   0.521   0.006       14.372   -0.03   +0.03
J213605-430818   1.72302   0.122   0.010       13.542   -0.03   +0.05
J213605-430818   2.08845   0.264   0.011       13.927   -0.03   +0.04
J213605-430818   2.38172   0.090   0.005       13.392   -0.03   +0.05
J214159-441325   2.94368   0.519   0.016       14.216   -0.02   +0.03
J214159-441325   2.90115   0.698   0.016       14.413   -0.02   +0.03
J214159-441325   2.85157   0.802   0.014       14.465   -0.02   +0.02
J214159-441325   2.76532   0.403   0.014       14.094   -0.02   +0.03
J214159-441325   2.78518   0.215   0.006       13.892   -0.04   +0.05
J214222-441929   2.35537   0.162   0.010       13.717   -0.04   +0.05
J214222-441929   3.04288   0.401   0.010       14.230   -0.02   +0.05
J214222-441929   2.76316   0.558   0.027       14.310   -0.02   +0.04
J214222-441929   2.81179   0.287   0.017       13.920   -0.02   +0.03
J214222-441929   2.46187   0.051   0.005       13.202   -0.05   +0.10
J214222-441929   2.36822   0.336   0.016       14.077   -0.03   +0.04
J215155-302753   1.88202   0.183   0.010       13.807   -0.04   +0.05
J215155-302753   1.68451   0.106   0.003       13.521   -0.05   +0.06
J215155-302753   1.63847   0.075   0.001       13.576   -0.08   +0.09
J215155-302753   1.70025   0.848   0.011       14.672   -0.02   +0.03
J215324+053618   1.52821   0.160   0.007       13.776   -0.04   +0.06
J215324+053618   1.42468   0.329   0.013   >   14.182        
J215324+053618   1.47466   0.098   0.010       13.479   -0.04   +0.07
J215324+053618   1.88265   0.118   0.012       13.535   -0.03   +0.06
J215324+053618   1.72953   0.346   0.014       14.102   -0.03   +0.05
J215502+135825   3.70396   0.128   0.009       13.552   -0.03   +0.04
J215502+135825   3.31495   0.596   0.019       14.254   -0.02   +0.02
J215502+135825   3.33552   0.146   0.010       13.611   -0.03   +0.04
J215502+135825   3.48549   0.202   0.004       13.865   -0.04   +0.05
J215502+135825   3.55189   0.123   0.005       13.615   -0.04   +0.06
J220639-181846   2.04503   0.100   0.004       13.524   -0.03   +0.05
J220639-181846   2.30799   0.675   0.016   >   14.505        
J220639-181846   2.53350   0.057   0.007       13.195   -0.03   +0.06
J221527-161133   3.70940   0.296   0.012       13.956   -0.02   +0.03
J221527-161133   3.30590   0.212   0.008       13.802   -0.03   +0.04
J221527-161133   3.48964   0.120   0.008       13.513   -0.03   +0.04
J221527-161133   2.95419   0.218   0.002       14.048   -0.05   +0.06
J221531-174408   2.16284   0.056   0.005       13.180   -0.04   +0.06
J221531-174408   2.02164   0.280   0.002   >   14.252        
J221531-174408   1.80117   0.176   0.002       13.855   -0.05   +0.05
J221531-174408   1.74299   0.890   0.008   >   14.691        
J221651-671443   3.73019   0.164   0.010       13.659   -0.03   +0.04
J221651-671443   3.84054   0.122   0.009       13.536   -0.03   +0.04
J221651-671443   3.59216   0.050   0.003       13.103   -0.05   +0.06
J221651-671443   3.99464   0.076   0.005       13.323   -0.04   +0.05
J222256-094636   2.28008   0.071   0.006       13.279   -0.02   +0.04
J222256-094636   2.41677   0.126   0.008       13.573   -0.02   +0.04
J222256-094636   2.35433   1.482   0.014   >   14.973        
J222256-094636   2.86459   0.396   0.014       14.136   -0.02   +0.03
J222540-392436   2.12264   0.554   0.024   >   14.372        
J222756-224302   1.34309   0.217   0.003       13.906   -0.04   +0.04
J222756-224302   1.43369   0.808   0.002       14.537   -0.02   +0.02
J222756-224302   1.45195   0.304   0.004       14.005   -0.03   +0.03
J222756-224302   1.41292   0.265   0.004       14.101   -0.05   +0.05
J222756-224302   1.63986   0.388   0.002       14.295   -0.04   +0.04
J222756-224302   1.85344   0.382   0.003       14.137   -0.03   +0.03
J222756-224302   1.32966   0.241   0.002       14.007   -0.04   +0.05
J223619+132620   2.87472   0.088   0.007       13.395   -0.03   +0.05
J223619+132620   2.74650   0.114   0.008       13.572   -0.04   +0.06
J223619+132620   3.15137   0.223   0.007       13.916   -0.03   +0.04
J223619+132620   2.66022   0.104   0.003       13.589   -0.05   +0.06
J223619+132620   2.89185   0.129   0.006       13.592   -0.03   +0.04
J223619+132620   2.55450   0.533   0.016       14.277   -0.02   +0.03
J223850-295300   2.25340   0.060   0.004       13.287   -0.06   +0.09
J223850-295300   2.09682   0.827   0.024   >   14.560        
J223850-295300   2.17909   0.357   0.015   >   14.238        
J223938-295450   1.36673   0.547   0.014   >   14.405        
J223941-294954   1.70732   1.133   0.020   >   14.729        
J223941-294954   1.82510   0.489   0.011   >   14.403        
J223953-055219   3.97819   0.114   0.013       13.475   -0.02   +0.03
J223953-055219   4.36065   0.457   0.014       14.176   -0.02   +0.02
J223953-055219   4.07970   0.209   0.015       13.822   -0.03   +0.04
J223953-055219   3.83134   0.413   0.024       14.134   -0.02   +0.03
J223953-055219   4.23051   0.100   0.010       13.449   -0.03   +0.04
J223953-055219   3.74687   0.063   0.008       13.208   -0.02   +0.05
J224145+122557   2.53356   0.181   0.016       13.744   -0.02   +0.04
J224145+122557   2.41786   0.100   0.010       13.476   -0.02   +0.05
J224145+122557   2.15193   0.240   0.018       13.991   -0.02   +0.04
J224145+122557   1.87434   0.491   0.004   >   14.546        
J224145+122557   2.22930   0.168   0.010       13.793   -0.03   +0.04
J224752-123719   1.67736   0.058   0.005       13.230   -0.05   +0.07
J224752-123719   1.34280   0.316   0.013   >   14.110        
J225154-314520   1.35756   1.160   0.012   >   14.831        
J225154-314520   1.70775   0.185   0.015       13.726   -0.03   +0.04
J225310-365815   2.74106   0.127   0.006       13.556   -0.03   +0.04
J225310-365815   2.69305   0.301   0.011       13.959   -0.02   +0.03
J225310-365815   2.90713   0.114   0.003       13.538   -0.04   +0.05
J225310-365815   2.73521   0.055   0.003       13.229   -0.06   +0.08
J225409+244523   1.64592   0.195   0.009       13.939   -0.04   +0.09
J225409+244523   1.74996   0.294   0.010   >   14.130        
J225409+244523   2.15588   0.681   0.010   >   14.558        
J225719-100104   1.96188   0.103   0.005       13.508   -0.04   +0.06
J225719-100104   1.83493   1.607   0.014   >   14.973        
J225719-100104   1.66127   0.259   0.007       14.070   -0.03   +0.04
J230301-093930   2.94485   0.060   0.002       13.236   -0.05   +0.06
J230301-093930   3.10036   0.172   0.003       13.727   -0.04   +0.04
J231324+003444   1.68731   0.331   0.007   >   14.341        
J231324+003444   1.50185   0.199   0.010       13.824   -0.04   +0.05
J231324+003444   1.90236   0.383   0.014       14.160   -0.03   +0.04
J231324+003444   2.04858   0.929   0.011       14.656   -0.02   +0.03
J231324+003444   1.48243   0.257   0.005       14.108   -0.04   +0.06
J231359-370446   2.33208   0.111   0.007       13.488   -0.03   +0.04
J231543+145606   2.59417   0.159   0.005       13.917   -0.04   +0.06
J232046-294406   1.88774   1.686   0.019   >   14.931        
J232046-294406   1.71877   0.248   0.006   >   14.113        
J232115+142131   2.47566   0.075   0.003       13.483   -0.06   +0.10
J232115+142131   2.34499   0.214   0.011       13.839   -0.03   +0.05
J232128-105122   2.89290   0.112   0.002       13.650   -0.06   +0.06
J232128-105122   2.20959   0.108   0.003       13.494   -0.04   +0.04
J232128-105122   2.45429   0.053   0.004       13.143   -0.03   +0.05
J232128-105122   2.66289   0.097   0.005       13.414   -0.03   +0.04
J232128-105122   2.52088   0.368   0.004       14.285   -0.04   +0.04
J232128-105122   2.20111   0.188   0.005       13.742   -0.03   +0.03
J232917-473019   1.26143   1.009   0.023   >   14.631        
J233156-090802   2.14051   2.217   0.011   >   15.168        
J233156-090802   2.32061   0.223   0.010       13.931   -0.04   +0.05
J233156-090802   2.56655   0.108   0.004       13.727   -0.05   +0.07
J233156-090802   2.49940   0.417   0.011       14.154   -0.02   +0.03
J233156-090802   2.02775   0.581   0.106       14.377   -0.02   +0.03
J233756-175220   1.32341   0.250   0.014   >   14.012        
J233823+150445   2.31899   0.080   0.005       13.518   -0.04   +0.08
J233823+150445   2.23292   0.232   0.008       13.960   -0.03   +0.06
J234352+141014   2.10369   0.141   0.003       13.764   -0.08   +0.09
J234352+141014   2.65842   0.103   0.005       13.555   -0.06   +0.10
J234352+141014   2.29133   0.498   0.014   >   14.366        
J234352+141014   2.77683   0.107   0.006       13.587   -0.07   +0.09
J234352+141014   2.67665   0.151   0.009       13.673   -0.05   +0.08
J234352+141014   2.69685   0.584   0.016       14.400   -0.02   +0.04
J234352+141014   2.23599   0.297   0.006       14.108   -0.04   +0.06
J234352+141014   2.84524   0.689   0.012       14.523   -0.03   +0.05
J234403+034226   3.48933   0.064   0.004       13.283   -0.05   +0.07
J234403+034226   3.22016   0.566   0.004   >   14.663        
J234403+034226   3.88453   0.451   0.010       14.220   -0.03   +0.03
J234403+034226   3.36438   0.086   0.006       13.377   -0.03   +0.05
J234856-104131   2.69195   0.099   0.010       13.443   -0.04   +0.06
J234856-104131   2.67794   0.345   0.010       14.136   -0.03   +0.05
J234856-104131   2.34338   0.174   0.004       13.950   -0.05   +0.07
J234856-104131   2.63147   0.300   0.011       14.074   -0.03   +0.07
J234856-104131   2.36248   0.433   0.003   >   14.434        
J235050+045507   2.07510   0.182   0.009       13.876   -0.04   +0.07
J235050+045507   2.16847   0.703   0.013       14.627   -0.01   +0.02
J235050+045507   2.50949   0.303   0.010       14.175   -0.03   +0.08
J235050+045507   2.28043   1.443   0.029   >   14.947        
J235050+045507   2.04899   0.078   0.010       13.327   -0.03   +0.07
J235050+045507   1.92541   0.054   0.004       13.240   -0.07   +0.10
J235050+045507   2.53359   0.485   0.019       14.271   -0.02   +0.04
J235534-395355   1.53899   0.217   0.013       13.814   -0.03   +0.04
J235534-395355   1.29768   1.096   0.013   >   14.825        
J235702-004824   2.80014   0.050   0.006       13.100   -0.03   +0.06
J235702-004824   2.50921   0.396   0.017       14.090   -0.02   +0.03
J235702-004824   2.48225   0.748   0.010   >   14.529        
J235702-004824   1.50171   0.298   0.010       14.054   -0.03   +0.04
J235702-004824   2.74477   0.054   0.006       13.162   -0.04   +0.07
J235702-004824   2.67761   0.106   0.006       13.488   -0.04   +0.05
J235702-004824   2.36636   0.164   0.005       13.751   -0.04   +0.05
J235714-273659   1.67749   0.273   0.021       13.968   -0.03   +0.05
